Prioritized Garbage Collection: Explicit GC Support for Software Caches

Programmers routinely trade space for time to increase performance, often in the form of caching or memoization. In managed languages like Java or JavaScript, however, this space-time tradeoff is complex. Using more space translates into higher garbage collection costs, especially at the limit of available memory. Existing runtime systems provide limited support for space-sensitive algorithms, forcing programmers into difficult and often brittle choices about provisioning. This paper presents prioritized garbage collection, a cooperative programming language and runtime solution to this problem. Prioritized GC provides an interface similar to soft references, called priority references, which identify objects that the collector can reclaim eagerly if necessary. The key difference is an API for defining the policy that governs when priority references are cleared and in what order. Application code specifies a priority value for each reference and a target memory bound. The collector reclaims references, lowest priority first, until the total memory footprint of the cache fits within the bound. We use this API to implement a space-aware least-recently-used (LRU) cache, called a Sache, that is a drop-in replacement for existing caches, such as Google's Guava library. The garbage collector automatically grows and shrinks the Sache in response to available memory and workload with minimal provisioning information from the programmer. Using a Sache, it is almost impossible for an application to experience a memory leak, memory pressure, or an out-of-memory crash caused by software caching.

==> authorresponse.txt <==
First, we would like to thank the reviewers for their thoughtful feedback. We take these issues seriously and will address them to the best of our ability.

Common issues:

Real-world applications

One of the challenges for us is that JikesRVM cannot run some of the most suitable applications (the trade benchmark and Tomcat, for example). We did try the sache as a drop-in replacement for a cache in a SQL server with a known memory leak, and it fixed the problem beautifully. We will include these results, and others we get working, in the paper. 

In addition, we felt it was more useful, from a science standpoint, to study the interaction between these kinds of data structures and the garbage collector in isolation. Other computations could muddy the results and make it hard to understand the performance space. Mapping out this space gives readers a basis for assessing their own applications and workloads, not just a fixed set of benchmarks.

Other GC algorithms

Implementing our mechanisms in a generational collector is straightforward: they run only during full-heap collections. This policy makes sense for most applications, since cached data would likely live in the mature space. It might be possible to improve precision by measuring data structures as they are promoted from the nursery.

We see no particular barrier (no pun intended) to using a concurrent tracing collector, although it might be desirable to use a snapshot-at-the-beginning algorithm to ensure that the size information is accurate even if the order of the queue changes during collection.

Experimental methodology

We used JikesRVM 3.1.2 with the FastAdaptiveMarkSweep configuration. All reported times are averages over multiple runs; variances were low. We will add this data to the paper.

Our goal, however, is robustness across a range of workloads -- i.e., how does one program perform on very different sets of inputs. Along this dimension performance differences are so dramatic that experimental variance is largely irrelevant.

Exposition

We apologize for the muddled description of the sache implementation. We changed the interface close to the paper deadline, resulting in a mismatch between the figures and the text. These, and any other writing problems will certainly be fixed.

API

We will provide a much clearer description of our API to the GC. It consists of two classes, GCSize and GCQueue, both of which hold references to application objects, but are owned by the GC, much like standard reference types. A GCSize object holds one reference, which the GC treats as a root for a size computation. A GCQueue holds a sequence of references, which the GC scans in the given order, enforcing the size bound. The application can freely add, remove, or reorder the queue in between collections. 

Reviewer A:

Figure 5 shows total allocation over a single run through the trace. It is somewhat confusing because it plots two different quantities (and therefore has two different Y axes). We will split it into two graphs. 

In Figure 7 we use the word “interface” in the colloquial sense. Currently, maxsize is specified in bytes, but in our experiments we computed it as a fraction of the total heap size.

Since size computations and evictions only happen at GC time (to keep the overhead very low), a sache can exceed its size bound temporarily in between collections. After a collection the sache is guaranteed to be within the size bound. 

Our work is similar in spirit to Hertz, Feng, and Berger, and we will add this citation, along with the Czajkowski and von Eicken reference.
 
Reviewer B:

We evaluated the performance of Guava compared to a soft-reference-based hashmap, but only running on HotSpot, since it has the most sophisticated implementation of soft references. We can include these results.

We will remove the crash/OOM points from the graphs.

The description of size(S) is confusing. The goal is to define (and implement) size(o) so that the sum is exactly equal to the real total size (not a less-than-or-equal-to). Otherwise the bound cannot be effectively enforced using our mechanism.

Reviewer C:

Trace-based GC is not a major limitation, since it is so widely used industry and academia. It is not obvious, however, how to extend our work to reference counting.

The differences between Figures 4c and 8c are a granularity issue. The Guava experiments were run on multiples of 50 entries, so Figure 4c shows 550 working and 600 failing. The sache ends up with odd sizes, like 566, which actually works, but runs much more slowly than 550.


==> guava-bycachesize.dat <==
key-alpha	size-alpha	min-obj-size	max-obj-size	trace-len	min-heap-size	max-heap-size	ratio	cache-size	GC	alloc_ctr	time.mu	time.gc	refType	scan	finalize	prepare	stacks	root	forward	release	init	hq.query_objects	hq.query_closure	finish	majorGC	majorGCTime	check_update_ctr	update_ctr	sizebefore	sizebeforeVolume	sizeafter	sizeafterVolume	avgsizeafter	avg-ent-before	avg-ent-after	hittime.mu	hittime.gc	misstime.mu	misstime.gc	update	hits	misses
0.1	0.1	10000	50000	20000	104857600	104857600	100000.0	0	7	24293199	2257.55	183.38	15.87	44.49	7.34	16.59	9.14	13.94	0.00	30.45	11.30	8.30	9.73	11.64	0	0.00	0	0	0	0	0	0	0	0	0	0.00	0.00	1678.13	131.70	0.00	0	20000
0.1	0.1	50000	100000	20000	104857600	104857600	100000.0	0	19	63407947	5594.13	495.67	46.60	128.51	18.89	42.73	26.74	31.28	0.00	79.85	30.47	25.67	23.72	30.73	0	0.00	0	0	0	0	0	0	0	0	0	0.00	0.00	4963.82	443.04	0.00	0	20000
0.1	0.1	100000	200000	20000	104857600	104857600	100000.0	0	37	121749294	33834.35	991.14	95.60	248.89	40.33	85.15	55.29	66.96	0.00	154.37	60.90	49.46	49.02	66.66	0	0.00	0	0	0	0	0	0	0	0	0	0.00	0.00	32964.85	991.17	0.00	0	20000
0.1	0.1	10000	50000	20000	115343360	115343360	100000.0	0	6	24293128	2268.51	162.15	13.88	37.66	6.13	13.62	7.19	13.84	0.00	28.75	9.52	8.99	8.38	10.35	0	0.00	0	0	0	0	0	0	0	0	0	0.00	0.00	1690.48	136.38	0.00	0	20000
0.1	0.1	50000	100000	20000	115343360	115343360	100000.0	0	17	63401341	5020.62	444.86	43.13	108.21	17.49	37.27	22.24	31.02	0.00	77.83	27.33	22.53	20.78	32.86	0	0.00	0	0	0	0	0	0	0	0	0	0.00	0.00	4423.85	419.73	0.00	0	20000
0.1	0.1	100000	200000	20000	115343360	115343360	100000.0	0	34	121748825	33860.50	912.47	83.95	226.02	39.55	75.51	46.91	64.74	0.00	152.37	54.93	42.51	48.13	57.60	0	0.00	0	0	0	0	0	0	0	0	0	0.00	0.00	32946.82	912.52	0.00	0	20000
0.1	0.1	10000	50000	20000	104857600	104857600	100000.0	50	5	16814102	1847.81	135.52	13.85	35.30	3.99	11.36	6.32	9.25	0.00	21.93	8.19	7.11	7.02	8.47	0	0.00	0	0	0	0	0	0	0	0	0	60.96	0.00	1174.31	82.53	0.00	7798	12202
0.1	0.1	50000	100000	20000	104857600	104857600	100000.0	50	12	40874173	3920.57	388.53	29.42	153.08	13.60	26.74	17.21	19.01	0.00	50.45	19.45	16.01	17.45	21.26	0	0.00	0	0	0	0	0	0	0	0	0	169.99	0.00	3115.51	356.06	0.00	7798	12202
0.1	0.1	100000	200000	20000	104857600	104857600	100000.0	50	25	76933532	20558.46	1049.25	70.82	537.22	29.38	57.49	37.49	49.60	0.00	100.28	41.06	31.33	36.13	45.75	0	0.00	0	0	0	0	0	0	0	0	0	337.90	0.00	19432.22	1004.29	0.00	7798	12202
0.1	0.1	10000	50000	20000	115343360	115343360	100000.0	50	4	16770641	2227.33	100.60	7.33	26.24	3.93	8.49	4.98	7.76	0.00	18.65	6.04	4.23	4.64	5.86	0	0.00	0	0	0	0	0	0	0	0	0	61.44	0.00	1569.43	100.61	0.00	7798	12202
0.1	0.1	50000	100000	20000	115343360	115343360	100000.0	50	11	40870822	3937.93	353.97	27.11	136.69	10.52	23.64	15.77	21.35	0.00	50.35	16.82	13.50	14.86	18.87	0	0.00	0	0	0	0	0	0	0	0	0	169.56	0.00	3120.11	259.29	0.00	7798	12202
0.1	0.1	100000	200000	20000	115343360	115343360	100000.0	50	22	76871465	20600.80	893.25	51.47	465.27	24.72	46.98	31.66	41.98	0.00	94.12	33.95	25.82	29.14	35.14	0	0.00	0	0	0	0	0	0	0	0	0	337.19	0.00	19456.56	851.68	0.00	7798	12202
0.1	0.1	10000	50000	20000	104857600	104857600	100000.0	100	4	15034174	1674.01	114.07	8.92	37.24	4.63	9.20	5.58	6.51	0.00	16.56	6.30	4.71	5.05	6.68	0	0.00	0	0	0	0	0	0	0	0	0	76.84	0.00	998.33	84.57	0.00	9637	10363
0.1	0.1	50000	100000	20000	104857600	104857600	100000.0	100	11	35473203	3553.99	440.77	27.29	227.48	12.69	23.59	14.85	20.64	0.00	44.23	17.75	13.24	15.15	17.88	0	0.00	0	0	0	0	0	0	0	0	0	213.93	0.00	2700.25	361.06	0.00	9637	10363
0.1	0.1	100000	200000	20000	104857600	104857600	100000.0	100	24	65903199	18460.01	1399.54	66.85	919.82	29.01	54.01	37.06	44.00	0.00	90.35	40.36	27.43	33.95	44.44	0	0.00	0	0	0	0	0	0	0	0	0	434.71	0.00	17242.33	1168.65	0.00	9637	10363
0.1	0.1	10000	50000	20000	115343360	115343360	100000.0	100	4	15079137	1675.64	118.58	9.09	39.00	4.71	8.83	4.87	7.41	0.00	18.81	6.50	4.81	5.79	6.77	0	0.00	0	0	0	0	0	0	0	0	0	77.28	0.00	1013.67	89.37	0.00	9637	10363
0.1	0.1	50000	100000	20000	115343360	115343360	100000.0	100	10	35456675	3514.13	411.55	24.93	214.10	11.44	21.22	14.43	16.21	0.00	44.02	15.52	12.46	14.85	16.17	0	0.00	0	0	0	0	0	0	0	0	0	214.77	0.00	2663.92	329.20	0.00	9637	10363
0.1	0.1	100000	200000	20000	115343360	115343360	100000.0	100	21	66129828	17792.83	1208.05	55.28	790.88	26.30	45.75	28.81	41.48	0.00	85.32	32.52	24.71	29.97	36.06	0	0.00	0	0	0	0	0	0	0	0	0	440.62	0.00	16586.90	1148.96	0.00	9637	10363
0.1	0.1	10000	50000	20000	104857600	104857600	100000.0	150	4	14018186	1572.02	103.73	3.88	44.19	2.21	7.26	5.53	8.34	0.00	14.55	5.42	3.18	3.75	3.33	0	0.00	0	0	0	0	0	0	0	0	0	86.56	0.00	901.02	52.43	0.00	10721	9279
0.1	0.1	50000	100000	20000	104857600	104857600	100000.0	150	11	32255314	3301.59	540.85	30.39	329.79	10.80	22.70	14.79	19.94	0.00	43.50	17.05	13.64	14.00	20.69	0	0.00	0	0	0	0	0	0	0	0	0	246.42	0.00	2417.05	441.24	0.00	10721	9279
0.1	0.1	100000	200000	20000	104857600	104857600	100000.0	150	24	59575124	16894.51	1815.77	67.42	1331.33	31.14	54.54	32.88	44.77	0.00	88.23	40.58	31.26	34.63	48.08	0	0.00	0	0	0	0	0	0	0	0	0	503.12	0.00	15633.52	1738.35	0.00	10721	9279
0.1	0.1	10000	50000	20000	115343360	115343360	100000.0	150	3	13953344	1585.32	99.34	8.81	36.60	3.41	6.93	3.90	5.19	0.00	14.25	4.58	4.40	4.64	5.27	0	0.00	0	0	0	0	0	0	0	0	0	86.82	0.00	906.96	99.34	0.00	10721	9279
0.1	0.1	50000	100000	20000	115343360	115343360	100000.0	150	9	32333071	3276.49	447.20	23.92	265.24	8.77	20.69	12.51	17.31	0.00	39.58	14.56	12.41	11.26	16.36	0	0.00	0	0	0	0	0	0	0	0	0	247.55	0.00	2403.66	348.30	0.00	10721	9279
0.1	0.1	100000	200000	20000	115343360	115343360	100000.0	150	21	59570369	16737.21	1586.18	58.66	1155.58	27.21	47.71	30.34	39.31	0.00	83.98	34.40	25.37	31.32	44.38	0	0.00	0	0	0	0	0	0	0	0	0	497.22	0.00	15516.93	1510.95	0.00	10721	9279
0.1	0.1	10000	50000	20000	104857600	104857600	100000.0	200	4	13342588	1524.45	141.31	10.03	63.62	4.32	8.68	5.40	7.78	0.00	16.78	6.01	4.70	4.89	6.21	0	0.00	0	0	0	0	0	0	0	0	0	93.47	0.00	842.52	70.87	0.00	11454	8546
0.1	0.1	50000	100000	20000	104857600	104857600	100000.0	200	10	30134162	3148.96	574.20	25.45	383.52	11.13	20.95	12.97	18.90	0.00	38.44	15.21	10.82	14.28	17.78	0	0.00	0	0	0	0	0	0	0	0	0	270.68	0.00	2245.72	460.69	0.00	11454	8546
0.1	0.1	100000	200000	20000	104857600	104857600	100000.0	200	25	55268830	15706.69	2297.28	70.27	1802.85	32.75	57.03	37.51	43.17	0.00	86.08	41.65	30.88	33.92	52.74	0	0.00	0	0	0	0	0	0	0	0	0	539.39	0.00	14425.80	2297.33	0.00	11454	8546
0.1	0.1	10000	50000	20000	115343360	115343360	100000.0	200	3	13263784	1536.87	108.29	7.95	45.82	3.05	6.40	4.14	6.47	0.00	13.74	4.67	3.85	4.51	5.60	0	0.00	0	0	0	0	0	0	0	0	0	94.07	0.00	848.28	72.05	0.00	11454	8546
0.1	0.1	50000	100000	20000	115343360	115343360	100000.0	200	9	30157309	3134.12	473.96	14.67	331.31	6.64	16.46	12.95	13.51	0.00	33.51	11.77	8.16	10.08	11.83	0	0.00	0	0	0	0	0	0	0	0	0	272.76	0.00	2231.18	362.92	0.00	11454	8546
0.1	0.1	100000	200000	20000	115343360	115343360	100000.0	200	22	55582913	15101.14	2037.05	62.40	1582.30	30.01	47.50	27.16	46.31	0.00	83.34	36.00	32.79	33.28	47.48	0	0.00	0	0	0	0	0	0	0	0	0	542.70	0.00	13822.91	1945.23	0.00	11454	8546
0.1	0.1	10000	50000	20000	104857600	104857600	100000.0	250	4	12821217	1487.02	157.01	9.68	76.11	4.65	9.30	5.37	7.70	0.00	16.13	6.14	6.12	6.32	7.12	0	0.00	0	0	0	0	0	0	0	0	0	98.98	0.00	806.39	157.01	0.00	11984	8016
0.1	0.1	50000	100000	20000	104857600	104857600	100000.0	250	10	28577213	3042.93	660.78	27.44	466.65	10.12	20.73	13.78	17.99	0.00	38.57	15.95	13.55	13.19	17.99	0	0.00	0	0	0	0	0	0	0	0	0	287.83	0.00	2128.62	595.05	0.00	11984	8016
0.1	0.1	100000	200000	20000	104857600	104857600	100000.0	250	28	52295525	14517.50	3023.32	70.86	2491.38	36.47	62.49	40.23	53.22	0.00	87.81	45.25	31.12	38.10	55.59	0	0.00	0	0	0	0	0	0	0	0	0	583.28	0.00	13165.81	2807.83	0.00	11984	8016
0.1	0.1	10000	50000	20000	115343360	115343360	100000.0	250	3	12978313	1494.26	113.74	7.86	53.80	2.88	6.60	3.27	6.54	0.00	13.68	4.71	3.84	3.89	6.57	0	0.00	0	0	0	0	0	0	0	0	0	98.98	0.00	799.26	35.69	0.00	11984	8016
0.1	0.1	50000	100000	20000	115343360	115343360	100000.0	250	9	28594490	3040.18	574.01	18.67	416.04	8.18	17.28	11.41	17.20	0.00	34.78	12.97	7.53	11.71	11.08	0	0.00	0	0	0	0	0	0	0	0	0	291.06	0.00	2115.56	453.34	0.00	11984	8016
0.1	0.1	100000	200000	20000	115343360	115343360	100000.0	250	23	52148155	14966.35	2495.21	64.06	2043.07	27.85	51.05	32.86	41.07	0.00	79.59	37.84	28.26	32.41	49.68	0	0.00	0	0	0	0	0	0	0	0	0	576.13	0.00	13625.20	2282.78	0.00	11984	8016
0.1	0.1	10000	50000	20000	104857600	104857600	100000.0	300	4	12398872	1460.60	164.29	10.22	84.43	3.04	9.20	5.44	7.65	0.00	15.88	6.77	6.13	5.87	5.34	0	0.00	0	0	0	0	0	0	0	0	0	103.71	0.00	773.61	121.74	0.00	12428	7572
0.1	0.1	50000	100000	20000	104857600	104857600	100000.0	300	11	27284515	2978.38	820.46	27.96	610.43	13.27	24.60	16.74	18.02	0.00	38.98	18.16	12.62	16.07	20.34	0	0.00	0	0	0	0	0	0	0	0	0	303.73	0.00	2045.28	743.23	0.00	12428	7572
0.1	0.1	100000	200000	20000	104857600	104857600	100000.0	300	31	49827160	14434.61	3932.51	90.48	3316.84	37.69	70.90	39.03	69.06	0.00	91.26	51.29	45.32	41.77	69.73	0	0.00	0	0	0	0	0	0	0	0	0	604.85	0.00	13091.63	3681.84	0.00	12428	7572
0.1	0.1	10000	50000	20000	115343360	115343360	100000.0	300	3	12334152	1465.04	112.29	6.15	59.84	2.22	5.55	4.57	4.83	0.00	12.81	4.15	2.67	3.83	4.19	0	0.00	0	0	0	0	0	0	0	0	0	104.20	0.00	762.79	76.77	0.00	12428	7572
0.1	0.1	50000	100000	20000	115343360	115343360	100000.0	300	9	27650300	2794.20	684.76	26.54	501.10	10.34	20.47	10.48	19.49	0.00	35.50	14.23	13.43	11.45	18.39	0	0.00	0	0	0	0	0	0	0	0	0	306.86	0.00	1867.40	607.79	0.00	12428	7572
0.1	0.1	100000	200000	20000	115343360	115343360	100000.0	300	25	49791527	13828.23	3139.89	70.56	2647.98	28.92	55.26	34.14	50.73	0.00	82.29	41.83	30.59	35.16	49.45	0	0.00	0	0	0	0	0	0	0	0	0	609.23	0.00	12467.97	2764.70	0.00	12428	7572
0.1	0.1	10000	50000	20000	104857600	104857600	100000.0	350	4	12075133	1434.37	172.28	10.94	94.26	4.48	9.03	5.70	7.41	0.00	15.63	6.76	3.74	5.80	7.53	0	0.00	0	0	0	0	0	0	0	0	0	107.64	0.00	744.05	128.17	0.00	12752	7248
0.1	0.1	50000	100000	20000	104857600	104857600	100000.0	350	11	26405031	2893.06	890.37	20.99	703.61	11.84	21.34	15.49	17.61	0.00	37.74	16.08	10.08	15.07	15.30	0	0.00	0	0	0	0	0	0	0	0	0	316.80	0.00	1969.66	810.31	0.00	12752	7248
0.1	0.1	100000	200000	20000	104857600	104857600	100000.0	350	38	48051300	13547.54	5433.56	111.73	4694.98	50.00	83.76	47.75	77.54	0.00	102.82	61.69	52.94	56.18	84.56	0	0.00	0	0	0	0	0	0	0	0	0	622.87	0.00	12197.91	5149.57	0.00	12752	7248
0.1	0.1	10000	50000	20000	115343360	115343360	100000.0	350	3	12079006	1417.00	117.68	3.56	74.53	1.77	4.37	3.47	6.20	0.00	11.07	4.08	2.19	2.63	2.23	0	0.00	0	0	0	0	0	0	0	0	0	106.87	0.00	731.81	76.54	0.00	12752	7248
0.1	0.1	50000	100000	20000	115343360	115343360	100000.0	350	9	26706668	2733.56	728.11	19.55	574.33	8.69	15.50	8.90	19.99	0.00	33.39	11.65	8.40	11.27	12.38	0	0.00	0	0	0	0	0	0	0	0	0	316.07	0.00	1802.81	645.07	0.00	12752	7248
0.1	0.1	100000	200000	20000	115343360	115343360	100000.0	350	29	48125800	13454.80	4173.93	88.03	3587.87	36.47	65.42	36.04	62.98	0.00	88.53	48.63	41.90	44.66	58.55	0	0.00	0	0	0	0	0	0	0	0	0	630.72	0.00	12092.46	4029.68	0.00	12752	7248
0.1	0.1	10000	50000	20000	104857600	104857600	100000.0	400	3	11710967	1413.45	124.63	5.55	77.90	1.90	5.95	3.71	4.82	0.00	10.76	4.59	2.40	3.02	3.25	0	0.00	0	0	0	0	0	0	0	0	0	111.27	0.00	705.28	85.03	0.00	13054	6946
0.1	0.1	50000	100000	20000	104857600	104857600	100000.0	400	11	25441405	2857.57	1011.41	28.88	801.04	14.56	24.15	15.54	20.32	0.00	37.38	17.38	10.84	14.35	17.75	0	0.00	0	0	0	0	0	0	0	0	0	322.95	0.00	1902.32	829.82	0.00	13054	6946
0.1	0.1	100000	200000	20000	104857600	104857600	100000.0	400	48	45891532	13786.11	7636.76	134.53	6725.41	61.94	110.66	71.34	90.06	0.00	117.23	81.50	56.81	66.40	101.58	0	0.00	0	0	0	0	0	0	0	0	0	639.99	0.00	12394.86	7314.58	0.00	13054	6946
0.1	0.1	10000	50000	20000	115343360	115343360	100000.0	400	3	11724094	1424.71	142.69	8.31	80.83	3.97	6.72	3.98	6.14	0.00	13.29	4.81	3.77	3.71	6.07	0	0.00	0	0	0	0	0	0	0	0	0	110.30	0.00	703.28	47.00	0.00	13054	6946
0.1	0.1	50000	100000	20000	115343360	115343360	100000.0	400	9	25500845	2824.31	823.66	21.86	650.77	11.76	19.50	12.30	16.31	0.00	33.48	13.52	10.91	12.72	16.81	0	0.00	0	0	0	0	0	0	0	0	0	326.20	0.00	1869.70	458.91	0.00	13054	6946
0.1	0.1	100000	200000	20000	115343360	115343360	100000.0	400	34	45954368	13480.37	5430.94	94.65	4776.25	45.04	75.67	49.57	62.46	0.00	96.83	55.18	43.34	50.00	66.88	0	0.00	0	0	0	0	0	0	0	0	0	636.26	0.00	12129.24	5270.99	0.00	13054	6946
0.1	0.1	10000	50000	20000	104857600	104857600	100000.0	450	3	11452338	1400.92	150.41	9.21	90.32	2.58	6.77	4.23	5.91	0.00	11.91	4.62	4.19	3.88	3.99	0	0.00	0	0	0	0	0	0	0	0	0	115.15	0.00	698.24	150.41	0.00	13314	6686
0.1	0.1	50000	100000	20000	104857600	104857600	100000.0	450	11	24751450	2799.96	1098.99	31.22	888.52	12.47	23.95	15.84	19.24	0.00	36.32	17.39	14.20	13.70	20.46	0	0.00	0	0	0	0	0	0	0	0	0	335.19	0.00	1849.25	899.05	0.00	13314	6686
0.1	0.1	100000	200000	20000	104857600	104857600	100000.0	450	69	44353576	13842.45	12162.91	191.25	10877.51	89.99	158.10	101.36	123.17	0.00	150.59	115.71	89.97	95.11	146.93	0	0.00	0	0	0	0	0	0	0	0	0	657.21	0.00	12412.42	11280.87	0.00	13314	6686
0.1	0.1	10000	50000	20000	115343360	115343360	100000.0	450	3	11552064	1379.82	141.33	5.26	89.02	2.47	6.22	3.79	6.13	0.00	11.68	4.60	2.79	4.24	3.97	0	0.00	0	0	0	0	0	0	0	0	0	113.64	0.00	683.20	94.10	0.00	13314	6686
0.1	0.1	50000	100000	20000	115343360	115343360	100000.0	450	10	24735734	2794.11	1008.72	25.41	815.34	12.95	20.68	13.20	19.55	0.00	37.33	15.68	11.99	12.60	20.22	0	0.00	0	0	0	0	0	0	0	0	0	332.26	0.00	1842.71	808.23	0.00	13314	6686
0.1	0.1	100000	200000	20000	115343360	115343360	100000.0	450	42	44427800	13357.33	7302.09	114.34	6516.28	51.75	93.74	58.78	79.01	0.00	106.41	68.54	52.04	60.70	88.34	0	0.00	0	0	0	0	0	0	0	0	0	665.61	0.00	11937.15	6645.74	0.00	13314	6686
0.1	0.1	10000	50000	20000	104857600	104857600	100000.0	500	3	11239452	1386.83	160.44	7.84	100.52	4.44	6.99	2.52	6.61	0.00	11.45	4.71	4.21	3.99	6.00	0	0.00	0	0	0	0	0	0	0	0	0	117.63	0.00	664.97	55.96	0.00	13531	6469
0.1	0.1	50000	100000	20000	104857600	104857600	100000.0	500	12	24032437	2797.66	1302.89	34.40	1072.90	15.25	23.74	16.37	21.43	0.00	37.37	18.85	16.68	16.92	25.90	0	0.00	0	0	0	0	0	0	0	0	0	338.21	0.00	1823.51	1087.40	0.00	13531	6469
0.1	0.1	100000	200000	20000	104857600	104857600	100000.0	500	138	43172683	14654.41	26750.59	390.67	24193.25	177.27	311.02	195.87	262.55	0.00	275.45	227.11	173.65	200.78	307.68	0	0.00	0	0	0	0	0	0	0	0	0	687.05	0.00	13223.23	26363.02	0.00	13531	6469
0.1	0.1	10000	50000	20000	115343360	115343360	100000.0	500	3	11257926	1381.91	155.90	6.84	99.07	3.65	6.19	4.10	5.88	0.00	12.54	4.50	2.64	4.31	5.28	0	0.00	0	0	0	0	0	0	0	0	0	116.55	0.00	667.20	52.79	0.00	13531	6469
0.1	0.1	50000	100000	20000	115343360	115343360	100000.0	500	10	24031797	2770.23	1087.59	29.15	895.62	11.47	21.58	14.31	17.19	0.00	32.91	15.77	12.29	13.09	19.92	0	0.00	0	0	0	0	0	0	0	0	0	338.80	0.00	1798.08	978.94	0.00	13531	6469
0.1	0.1	100000	200000	20000	115343360	115343360	100000.0	500	59	43072241	13434.11	11422.94	166.22	10324.94	73.09	135.79	85.52	104.80	0.00	135.90	96.80	71.30	82.40	123.37	0	0.00	0	0	0	0	0	0	0	0	0	678.62	0.00	11986.56	10841.94	0.00	13531	6469
0.1	0.1	10000	50000	20000	104857600	104857600	100000.0	550	3	11245314	1352.85	154.53	6.46	103.65	2.50	5.82	3.22	6.38	0.00	10.27	4.13	3.03	3.45	4.06	0	0.00	0	0	0	0	0	0	0	0	0	121.18	0.00	639.84	103.12	0.00	13761	6239
0.1	0.1	50000	100000	20000	104857600	104857600	100000.0	550	13	23402062	2774.17	1532.05	37.64	1284.19	15.92	27.86	16.78	24.51	0.00	40.34	20.97	17.82	15.07	26.53	0	0.00	0	0	0	0	0	0	0	0	0	352.34	0.00	1804.69	1411.87	0.00	13761	6239
0.1	0.1	100000	200000	20000	104857600	104857600	100000.0	550	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	10000	50000	20000	115343360	115343360	100000.0	550	3	11034386	1397.42	170.35	7.97	109.58	3.59	6.26	3.67	6.35	0.00	12.65	4.61	3.91	4.78	5.09	0	0.00	0	0	0	0	0	0	0	0	0	120.39	0.00	665.21	58.13	0.00	13761	6239
0.1	0.1	50000	100000	20000	115343360	115343360	100000.0	550	10	23350836	2745.12	1121.03	27.78	921.63	13.94	22.49	14.83	17.80	0.00	34.56	16.08	13.36	14.86	21.05	0	0.00	0	0	0	0	0	0	0	0	0	347.59	0.00	1754.73	883.66	0.00	13761	6239
0.1	0.1	100000	200000	20000	115343360	115343360	100000.0	550	105	41906944	13773.88	21992.83	292.29	20067.73	132.93	235.83	148.14	187.47	0.00	217.28	172.52	127.67	149.46	226.49	0	0.00	0	0	0	0	0	0	0	0	0	697.21	0.00	12313.34	21367.07	0.00	13761	6239
0.1	0.1	10000	50000	20000	104857600	104857600	100000.0	600	3	10912400	1359.63	166.97	7.30	106.55	4.37	6.72	4.24	5.87	0.00	11.13	4.70	3.88	4.45	4.81	0	0.00	0	0	0	0	0	0	0	0	0	120.84	0.00	654.78	109.05	0.00	13945	6055
0.1	0.1	50000	100000	20000	104857600	104857600	100000.0	600	13	22810468	2758.94	1637.08	36.30	1390.95	16.01	26.20	18.54	24.40	0.00	37.40	20.66	16.13	18.20	25.95	0	0.00	0	0	0	0	0	0	0	0	0	355.71	0.00	1761.41	1258.02	0.00	13945	6055
0.1	0.1	100000	200000	20000	104857600	104857600	100000.0	600	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	10000	50000	20000	115343360	115343360	100000.0	600	3	10929004	1357.58	139.50	7.26	83.92	2.73	6.24	3.45	5.57	0.00	13.01	4.71	3.17	2.91	6.02	0	0.00	0	0	0	0	0	0	0	0	0	122.00	0.00	635.45	35.58	0.00	13945	6055
0.1	0.1	50000	100000	20000	115343360	115343360	100000.0	600	11	22994640	2728.21	1389.36	30.70	1177.52	13.56	22.42	12.85	22.33	0.00	36.40	16.86	15.20	15.42	22.95	0	0.00	0	0	0	0	0	0	0	0	0	353.08	0.00	1732.17	1016.69	0.00	13945	6055
0.1	0.1	100000	200000	20000	115343360	115343360	100000.0	600	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	10000	50000	20000	104857600	104857600	100000.0	650	3	10691463	1343.90	181.43	8.24	122.68	4.04	6.40	4.46	5.20	0.00	11.24	4.69	3.64	3.92	5.66	0	0.00	0	0	0	0	0	0	0	0	0	124.38	0.00	611.76	60.59	0.00	14134	5866
0.1	0.1	50000	100000	20000	104857600	104857600	100000.0	650	15	22238755	2757.33	1962.20	40.63	1679.89	19.31	33.15	21.62	26.85	0.00	41.58	24.60	17.16	20.90	28.51	0	0.00	0	0	0	0	0	0	0	0	0	366.03	0.00	1749.24	1558.80	0.00	14134	5866
0.1	0.1	100000	200000	20000	104857600	104857600	100000.0	650	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	10000	50000	20000	115343360	115343360	100000.0	650	3	10641013	1354.28	183.79	7.19	126.32	3.75	6.25	3.30	6.17	0.00	11.90	4.74	3.59	3.47	4.64	0	0.00	0	0	0	0	0	0	0	0	0	124.16	0.00	621.09	122.17	0.00	14134	5866
0.1	0.1	50000	100000	20000	115343360	115343360	100000.0	650	11	22317635	2699.96	1490.42	30.11	1278.98	13.45	23.97	14.72	20.99	0.00	35.77	17.45	13.02	15.65	22.88	0	0.00	0	0	0	0	0	0	0	0	0	361.91	0.00	1712.32	1220.21	0.00	14134	5866
0.1	0.1	100000	200000	20000	115343360	115343360	100000.0	650	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	10000	50000	20000	104857600	104857600	100000.0	700	3	10521780	1321.59	170.49	6.30	117.78	3.34	5.66	4.13	5.29	0.00	9.70	4.72	3.26	4.16	5.14	0	0.00	0	0	0	0	0	0	0	0	0	127.86	0.00	603.06	61.27	0.00	14307	5693
0.1	0.1	50000	100000	20000	104857600	104857600	100000.0	700	16	21714897	2759.85	2278.60	43.13	1991.57	17.80	33.89	22.10	28.39	0.00	41.78	24.79	17.16	21.74	26.99	0	0.00	0	0	0	0	0	0	0	0	0	372.85	0.00	1754.44	2140.52	0.00	14307	5693
0.1	0.1	100000	200000	20000	104857600	104857600	100000.0	700	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	10000	50000	20000	115343360	115343360	100000.0	700	3	10741618	1321.53	180.60	4.44	136.32	2.19	3.59	2.68	6.98	0.00	10.96	3.22	2.72	3.23	2.06	0	0.00	0	0	0	0	0	0	0	0	0	125.92	0.00	612.59	180.60	0.00	14307	5693
0.1	0.1	50000	100000	20000	115343360	115343360	100000.0	700	12	21785081	2672.39	1607.45	35.21	1379.58	13.95	27.27	17.97	22.42	0.00	34.34	19.50	12.61	16.01	22.91	0	0.00	0	0	0	0	0	0	0	0	0	366.86	0.00	1688.22	1463.11	0.00	14307	5693
0.1	0.1	100000	200000	20000	115343360	115343360	100000.0	700	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	10000	50000	20000	104857600	104857600	100000.0	750	3	10540952	1309.36	190.18	3.81	143.83	2.07	5.87	2.88	7.30	0.00	9.49	4.07	3.09	2.55	2.74	0	0.00	0	0	0	0	0	0	0	0	0	126.96	0.00	589.17	62.43	0.00	14459	5541
0.1	0.1	50000	100000	20000	104857600	104857600	100000.0	750	18	21508628	2772.13	2492.11	46.26	2154.49	24.11	38.94	22.10	35.70	0.00	47.45	29.02	25.66	25.27	34.43	0	0.00	0	0	0	0	0	0	0	0	0	375.88	0.00	1745.94	1844.15	0.00	14459	5541
0.1	0.1	100000	200000	20000	104857600	104857600	100000.0	750	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	10000	50000	20000	115343360	115343360	100000.0	750	3	10325395	1327.44	202.19	7.41	142.44	4.08	6.54	4.16	5.47	0.00	12.11	4.61	4.18	4.27	6.32	0	0.00	0	0	0	0	0	0	0	0	0	128.71	0.00	598.86	135.36	0.00	14459	5541
0.1	0.1	50000	100000	20000	115343360	115343360	100000.0	750	13	21254630	2688.01	1907.98	35.44	1663.87	16.99	26.59	17.89	23.33	0.00	36.91	20.74	17.66	18.10	26.36	0	0.00	0	0	0	0	0	0	0	0	0	376.98	0.00	1661.13	1449.50	0.00	14459	5541
0.1	0.1	100000	200000	20000	115343360	115343360	100000.0	750	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	10000	50000	20000	104857600	104857600	100000.0	800	3	10247863	1297.82	211.00	7.64	152.94	4.30	6.15	3.70	6.23	0.00	10.93	4.66	3.09	4.09	4.17	0	0.00	0	0	0	0	0	0	0	0	0	130.52	0.00	574.92	0.00	0.00	14578	5422
0.1	0.1	50000	100000	20000	104857600	104857600	100000.0	800	20	20914056	2784.59	3181.71	49.26	2820.87	26.14	43.55	27.29	37.95	0.00	46.72	31.69	21.25	28.03	37.76	0	0.00	0	0	0	0	0	0	0	0	0	377.57	0.00	1732.75	1912.74	0.00	14578	5422
0.1	0.1	100000	200000	20000	104857600	104857600	100000.0	800	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	10000	50000	20000	115343360	115343360	100000.0	800	3	10271828	1298.32	209.36	6.49	153.01	3.09	5.93	3.50	6.68	0.00	11.84	4.16	3.88	4.35	4.70	0	0.00	0	0	0	0	0	0	0	0	0	129.74	0.00	578.65	71.46	0.00	14578	5422
0.1	0.1	50000	100000	20000	115343360	115343360	100000.0	800	14	21122155	2567.91	2236.71	40.59	1971.49	16.60	32.01	19.79	25.56	0.00	38.05	22.45	16.76	18.60	28.80	0	0.00	0	0	0	0	0	0	0	0	0	386.51	0.00	1543.10	1598.65	0.00	14578	5422
0.1	0.1	100000	200000	20000	115343360	115343360	100000.0	800	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	10000	50000	20000	104857600	104857600	100000.0	850	3	10304048	1293.42	222.45	9.83	161.70	3.00	6.49	3.52	6.69	0.00	10.80	4.31	4.49	3.85	5.16	0	0.00	0	0	0	0	0	0	0	0	0	132.54	0.00	575.84	148.63	0.00	14703	5297
0.1	0.1	50000	100000	20000	104857600	104857600	100000.0	850	25	20881598	2786.62	3808.26	61.65	3394.46	25.57	49.79	30.08	47.79	0.00	52.81	35.58	28.40	31.83	43.40	0	0.00	0	0	0	0	0	0	0	0	0	402.18	172.63	1757.79	3134.93	0.00	14703	5297
0.1	0.1	100000	200000	20000	104857600	104857600	100000.0	850	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	10000	50000	20000	115343360	115343360	100000.0	850	3	10311743	1300.74	215.41	6.66	159.89	2.83	6.37	3.50	6.95	0.00	11.03	3.97	3.75	3.99	4.30	0	0.00	0	0	0	0	0	0	0	0	0	131.75	0.00	583.82	215.42	0.00	14703	5297
0.1	0.1	50000	100000	20000	115343360	115343360	100000.0	850	16	20615784	2693.41	2607.18	43.09	2319.40	17.55	33.55	22.06	29.75	0.00	41.22	24.65	18.60	20.95	32.19	0	0.00	0	0	0	0	0	0	0	0	0	386.68	0.00	1674.07	1932.75	0.00	14703	5297
0.1	0.1	100000	200000	20000	115343360	115343360	100000.0	850	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	10000	50000	20000	104857600	104857600	100000.0	900	3	9962444	1311.33	230.22	7.05	172.76	4.28	6.01	3.26	7.27	0.00	10.27	4.31	3.70	4.36	5.43	0	0.00	0	0	0	0	0	0	0	0	0	132.52	0.00	576.96	75.72	0.00	14816	5184
0.1	0.1	50000	100000	20000	104857600	104857600	100000.0	900	29	20246297	2964.29	4946.99	78.59	4433.97	34.42	61.82	39.22	51.09	0.00	61.82	45.43	32.81	41.34	54.93	0	0.00	0	0	0	0	0	0	0	0	0	393.54	0.00	1900.83	4325.38	0.00	14816	5184
0.1	0.1	100000	200000	20000	104857600	104857600	100000.0	900	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	10000	50000	20000	115343360	115343360	100000.0	900	3	9969034	1295.55	227.74	8.97	165.91	4.07	6.72	4.02	5.94	0.00	11.62	4.53	3.96	4.64	5.86	0	0.00	0	0	0	0	0	0	0	0	0	132.07	0.00	565.06	152.13	0.00	14816	5184
0.1	0.1	50000	100000	20000	115343360	115343360	100000.0	900	18	20450645	2729.25	2914.75	47.77	2582.76	21.98	40.13	21.60	36.18	0.00	45.12	28.52	24.42	23.87	39.21	0	0.00	0	0	0	0	0	0	0	0	0	390.39	175.94	1693.11	2104.93	0.00	14816	5184
0.1	0.1	100000	200000	20000	115343360	115343360	100000.0	900	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	10000	50000	20000	104857600	104857600	100000.0	950	3	9935867	1272.29	235.18	8.48	180.17	3.60	5.60	3.87	6.05	0.00	10.36	4.30	2.35	4.20	5.90	0	0.00	0	0	0	0	0	0	0	0	0	134.22	0.00	562.53	235.19	0.00	14929	5071
0.1	0.1	50000	100000	20000	104857600	104857600	100000.0	950	41	20175094	3087.96	7281.89	111.72	6537.48	49.59	90.61	49.41	81.11	0.00	83.93	66.47	55.61	58.58	79.20	0	0.00	0	0	0	0	0	0	0	0	0	407.05	0.00	2015.32	6268.77	0.00	14929	5071
0.1	0.1	100000	200000	20000	104857600	104857600	100000.0	950	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	10000	50000	20000	115343360	115343360	100000.0	950	3	9917470	1277.06	238.70	8.67	177.47	3.04	6.95	4.28	5.52	0.00	12.62	4.72	3.65	4.09	5.72	0	0.00	0	0	0	0	0	0	0	0	0	134.12	0.00	551.50	80.96	0.00	14929	5071
0.1	0.1	50000	100000	20000	115343360	115343360	100000.0	950	20	19949292	2750.57	3478.70	54.66	3117.74	25.95	42.30	27.05	33.92	0.00	46.39	31.42	23.36	28.87	44.78	0	0.00	0	0	0	0	0	0	0	0	0	390.93	0.00	1729.98	2917.60	0.00	14929	5071
0.1	0.1	100000	200000	20000	115343360	115343360	100000.0	950	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	10000	50000	20000	104857600	104857600	100000.0	1000	3	9780826	1282.61	242.37	8.55	187.65	3.36	6.37	4.02	5.45	0.00	9.62	4.34	3.15	3.41	4.63	0	0.00	0	0	0	0	0	0	0	0	0	134.91	0.00	549.62	162.29	0.00	15010	4990
0.1	0.1	50000	100000	20000	104857600	104857600	100000.0	1000	68	19754140	3790.38	12548.58	184.85	11412.28	78.14	136.85	89.78	115.73	0.00	126.67	104.55	63.07	90.86	135.54	0	0.00	0	0	0	0	0	0	0	0	0	404.63	0.00	2739.27	12356.75	0.00	15010	4990
0.1	0.1	100000	200000	20000	104857600	104857600	100000.0	1000	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	10000	50000	20000	115343360	115343360	100000.0	1000	3	9814683	1282.55	235.92	6.77	183.53	3.20	5.76	4.36	4.78	0.00	11.00	4.13	3.16	3.41	5.18	0	0.00	0	0	0	0	0	0	0	0	0	136.45	0.00	553.96	157.49	0.00	15010	4990
0.1	0.1	50000	100000	20000	115343360	115343360	100000.0	1000	26	20043106	2809.44	4903.54	71.52	4423.37	32.62	57.70	31.37	50.74	0.00	59.38	42.14	36.10	35.17	47.18	0	0.00	0	0	0	0	0	0	0	0	0	405.24	0.00	1700.12	2843.36	0.00	15010	4990
0.1	0.1	100000	200000	20000	115343360	115343360	100000.0	1000	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	10000	50000	20000	104857600	104857600	100000.0	1050	3	9744281	1258.70	242.90	5.29	194.65	3.54	5.14	3.62	6.14	0.00	8.81	4.17	2.62	4.08	3.02	0	0.00	0	0	0	0	0	0	0	0	0	135.32	0.00	528.57	0.00	0.00	15109	4891
0.1	0.1	50000	100000	20000	104857600	104857600	100000.0	1050	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	100000	200000	20000	104857600	104857600	100000.0	1050	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	10000	50000	20000	115343360	115343360	100000.0	1050	3	9700008	1284.13	255.69	9.06	195.77	3.48	6.77	4.18	6.34	0.00	11.33	4.65	2.75	4.05	5.09	0	0.00	0	0	0	0	0	0	0	0	0	136.43	0.00	543.08	169.89	0.00	15109	4891
0.1	0.1	50000	100000	20000	115343360	115343360	100000.0	1050	32	19361226	3026.25	6386.31	87.05	5806.74	40.08	71.52	45.03	57.65	0.00	67.60	51.18	36.26	44.82	59.00	0	0.00	0	0	0	0	0	0	0	0	0	401.66	0.00	1967.42	6079.87	0.00	15109	4891
0.1	0.1	100000	200000	20000	115343360	115343360	100000.0	1050	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	10000	50000	20000	104857600	104857600	100000.0	1100	3	9591703	1267.70	235.64	7.49	179.15	4.23	6.43	3.88	5.18	0.00	9.63	4.90	3.48	4.33	7.97	0	0.00	0	0	0	0	0	0	0	0	0	136.49	0.00	528.80	88.27	0.00	15199	4801
0.1	0.1	50000	100000	20000	104857600	104857600	100000.0	1100	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	100000	200000	20000	104857600	104857600	100000.0	1100	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	10000	50000	20000	115343360	115343360	100000.0	1100	3	9677959	1259.52	264.57	7.34	205.27	4.45	6.65	3.65	6.84	0.00	11.69	4.57	2.66	4.45	7.07	0	0.00	0	0	0	0	0	0	0	0	0	138.23	0.00	541.14	264.58	0.00	15199	4801
0.1	0.1	50000	100000	20000	115343360	115343360	100000.0	1100	49	19094726	3442.67	10112.93	132.62	9248.74	58.47	107.89	68.01	80.47	0.00	98.91	77.73	57.14	67.40	101.26	0	0.00	0	0	0	0	0	0	0	0	0	414.19	0.00	2345.17	9061.04	0.00	15199	4801
0.1	0.1	100000	200000	20000	115343360	115343360	100000.0	1100	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	10000	50000	20000	104857600	104857600	100000.0	1150	4	9601760	1261.87	365.14	10.85	285.85	5.36	9.23	5.14	8.65	0.00	13.00	6.40	5.87	5.11	6.87	0	0.00	0	0	0	0	0	0	0	0	0	139.76	0.00	533.37	183.92	0.00	15269	4731
0.1	0.1	50000	100000	20000	104857600	104857600	100000.0	1150	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	100000	200000	20000	104857600	104857600	100000.0	1150	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	10000	50000	20000	115343360	115343360	100000.0	1150	3	9517788	1637.60	273.63	6.96	215.29	4.05	6.25	4.17	5.77	0.00	11.42	4.61	3.79	4.00	7.23	0	0.00	0	0	0	0	0	0	0	0	0	414.01	0.00	612.09	92.05	0.00	15269	4731
0.1	0.1	50000	100000	20000	115343360	115343360	100000.0	1150	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	100000	200000	20000	115343360	115343360	100000.0	1150	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	10000	50000	20000	104857600	104857600	100000.0	1200	4	9552857	1259.09	332.74	7.29	263.35	4.67	8.11	4.69	8.25	0.00	13.06	5.91	3.66	5.64	6.33	0	0.00	0	0	0	0	0	0	0	0	0	139.80	0.00	532.27	56.08	0.00	15341	4659
0.1	0.1	50000	100000	20000	104857600	104857600	100000.0	1200	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	100000	200000	20000	104857600	104857600	100000.0	1200	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	10000	50000	20000	115343360	115343360	100000.0	1200	3	9529571	1266.16	231.28	6.87	173.24	3.79	6.60	3.97	6.24	0.00	11.26	4.84	3.94	3.76	5.96	0	0.00	0	0	0	0	0	0	0	0	0	139.51	0.00	541.34	190.83	0.00	15341	4659
0.1	0.1	50000	100000	20000	115343360	115343360	100000.0	1200	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	100000	200000	20000	115343360	115343360	100000.0	1200	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	10000	50000	20000	104857600	104857600	100000.0	1250	4	9479557	1250.53	389.69	9.88	315.11	4.22	8.67	5.19	8.93	0.00	12.26	6.40	4.26	5.37	6.31	0	0.00	0	0	0	0	0	0	0	0	0	139.71	0.00	522.24	97.49	0.00	15410	4590
0.1	0.1	50000	100000	20000	104857600	104857600	100000.0	1250	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	100000	200000	20000	104857600	104857600	100000.0	1250	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	10000	50000	20000	115343360	115343360	100000.0	1250	3	9378617	1257.21	283.47	6.31	230.26	2.80	5.93	5.14	4.97	0.00	10.61	4.33	3.11	4.19	5.36	0	0.00	0	0	0	0	0	0	0	0	0	139.68	0.00	511.38	93.42	0.00	15410	4590
0.1	0.1	50000	100000	20000	115343360	115343360	100000.0	1250	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	100000	200000	20000	115343360	115343360	100000.0	1250	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	10000	50000	20000	104857600	104857600	100000.0	1300	4	9369821	1244.87	386.16	8.79	321.53	5.16	7.03	5.13	7.26	0.00	10.94	5.81	3.34	5.37	5.53	0	0.00	0	0	0	0	0	0	0	0	0	140.82	0.00	511.12	98.29	0.00	15482	4518
0.1	0.1	50000	100000	20000	104857600	104857600	100000.0	1300	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	100000	200000	20000	104857600	104857600	100000.0	1300	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	10000	50000	20000	115343360	115343360	100000.0	1300	3	9386014	1234.76	283.76	5.88	236.79	2.47	4.69	3.77	6.05	0.00	9.15	3.28	2.14	3.91	3.34	0	0.00	0	0	0	0	0	0	0	0	0	142.07	0.00	511.74	188.81	0.00	15482	4518
0.1	0.1	50000	100000	20000	115343360	115343360	100000.0	1300	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	100000	200000	20000	115343360	115343360	100000.0	1300	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	10000	50000	20000	104857600	104857600	100000.0	1350	4	9256605	1260.66	370.34	11.15	294.63	4.65	8.78	6.03	6.93	0.00	11.02	6.27	4.85	6.36	8.22	0	0.00	0	0	0	0	0	0	0	0	0	140.79	0.00	514.58	206.86	0.00	15537	4463
0.1	0.1	50000	100000	20000	104857600	104857600	100000.0	1350	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	100000	200000	20000	104857600	104857600	100000.0	1350	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	10000	50000	20000	115343360	115343360	100000.0	1350	3	9806639	1275.43	308.54	7.54	251.94	2.97	6.13	3.47	7.31	0.00	9.81	4.28	3.70	4.02	5.01	0	0.00	0	0	0	0	0	0	0	0	0	142.49	0.00	519.85	308.54	0.00	15537	4463
0.1	0.1	50000	100000	20000	115343360	115343360	100000.0	1350	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	100000	200000	20000	115343360	115343360	100000.0	1350	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	10000	50000	20000	104857600	104857600	100000.0	1400	4	9433213	1255.92	380.29	11.67	302.23	5.05	9.10	5.20	7.96	0.00	12.23	6.36	5.12	5.49	9.28	0	0.00	0	0	0	0	0	0	0	0	0	143.93	0.00	515.93	164.01	0.00	15597	4403
0.1	0.1	50000	100000	20000	104857600	104857600	100000.0	1400	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	100000	200000	20000	104857600	104857600	100000.0	1400	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	10000	50000	20000	115343360	115343360	100000.0	1400	3	9637730	1263.01	322.85	8.06	260.90	3.81	7.07	3.47	6.45	0.00	10.82	4.71	4.33	4.85	6.31	0	0.00	0	0	0	0	0	0	0	0	0	142.98	0.00	523.93	216.75	0.00	15597	4403
0.1	0.1	50000	100000	20000	115343360	115343360	100000.0	1400	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	100000	200000	20000	115343360	115343360	100000.0	1400	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	10000	50000	20000	104857600	104857600	100000.0	1450	4	9214782	1228.90	418.83	9.19	355.38	4.32	6.91	4.87	6.93	0.00	10.40	5.21	4.05	4.71	5.43	0	0.00	0	0	0	0	0	0	0	0	0	141.69	0.00	501.67	104.41	0.00	15645	4355
0.1	0.1	50000	100000	20000	104857600	104857600	100000.0	1450	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	100000	200000	20000	104857600	104857600	100000.0	1450	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	10000	50000	20000	115343360	115343360	100000.0	1450	3	9147455	1245.23	330.20	8.11	271.86	3.61	6.55	4.11	5.31	0.00	9.71	4.69	4.22	4.51	6.08	0	0.00	0	0	0	0	0	0	0	0	0	141.73	0.00	507.59	330.20	0.00	15645	4355
0.1	0.1	50000	100000	20000	115343360	115343360	100000.0	1450	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	100000	200000	20000	115343360	115343360	100000.0	1450	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	10000	50000	20000	104857600	104857600	100000.0	1500	4	9180961	1242.90	408.85	10.26	331.56	5.80	8.69	5.03	7.97	0.00	11.56	6.34	5.26	6.37	8.21	0	0.00	0	0	0	0	0	0	0	0	0	143.74	0.00	511.76	185.00	0.00	15693	4307
0.1	0.1	50000	100000	20000	104857600	104857600	100000.0	1500	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	100000	200000	20000	104857600	104857600	100000.0	1500	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	10000	50000	20000	115343360	115343360	100000.0	1500	3	9104219	1236.37	284.22	5.96	235.84	2.39	5.87	4.33	4.30	0.00	8.65	3.99	2.97	3.62	4.20	0	0.00	0	0	0	0	0	0	0	0	0	142.37	0.00	497.64	218.72	0.00	15693	4307
0.1	0.1	50000	100000	20000	115343360	115343360	100000.0	1500	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	100000	200000	20000	115343360	115343360	100000.0	1500	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	10000	50000	20000	104857600	104857600	100000.0	1550	4	9059775	1237.50	398.05	10.36	328.61	4.05	7.80	5.65	7.96	0.00	10.22	5.46	3.95	5.00	7.27	0	0.00	0	0	0	0	0	0	0	0	0	142.99	0.00	504.57	283.65	0.00	15735	4265
0.1	0.1	50000	100000	20000	104857600	104857600	100000.0	1550	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	100000	200000	20000	104857600	104857600	100000.0	1550	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	10000	50000	20000	115343360	115343360	100000.0	1550	3	9050941	1237.60	345.45	8.13	288.77	4.15	6.89	3.97	4.16	0.00	9.09	4.71	3.90	4.30	6.78	0	0.00	0	0	0	0	0	0	0	0	0	145.11	0.00	489.63	112.83	0.00	15735	4265
0.1	0.1	50000	100000	20000	115343360	115343360	100000.0	1550	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	100000	200000	20000	115343360	115343360	100000.0	1550	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	10000	50000	20000	104857600	104857600	100000.0	1600	4	9239090	1248.46	418.48	7.37	350.38	4.85	8.18	4.20	8.69	0.00	10.63	5.96	5.43	4.82	5.25	0	0.00	0	0	0	0	0	0	0	0	0	146.46	0.00	503.18	112.59	0.00	15779	4221
0.1	0.1	50000	100000	20000	104857600	104857600	100000.0	1600	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	100000	200000	20000	104857600	104857600	100000.0	1600	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	10000	50000	20000	115343360	115343360	100000.0	1600	3	9076505	1243.07	353.48	8.04	294.03	4.70	6.38	3.45	6.09	0.00	9.28	5.08	3.87	4.63	7.60	0	0.00	0	0	0	0	0	0	0	0	0	142.92	0.00	503.39	118.86	0.00	15779	4221
0.1	0.1	50000	100000	20000	115343360	115343360	100000.0	1600	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	100000	200000	20000	115343360	115343360	100000.0	1600	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0


==> guava-byobjsize.dat <==
key-alpha	size-alpha	min-obj-size	max-obj-size	trace-len	min-heap-size	max-heap-size	ratio	cache-size	GC	alloc_ctr	time.mu	time.gc	refType	scan	finalize	prepare	stacks	root	forward	release	init	hq.query_objects	hq.query_closure	finish	majorGC	majorGCTime	check_update_ctr	update_ctr	sizebefore	sizebeforeVolume	sizeafter	sizeafterVolume	avgsizeafter	avg-ent-before	avg-ent-after	hittime.mu	hittime.gc	misstime.mu	misstime.gc	update	hits	misses
0.1	0.1	10000	50000	20000	104857600	104857600	100000.0	0	7	24293199	2257.55	183.38	15.87	44.49	7.34	16.59	9.14	13.94	0.00	30.45	11.30	8.30	9.73	11.64	0	0.00	0	0	0	0	0	0	0	0	0	0.00	0.00	1678.13	131.70	0.00	0	20000
0.1	0.1	10000	50000	20000	104857600	104857600	100000.0	50	5	16814102	1847.81	135.52	13.85	35.30	3.99	11.36	6.32	9.25	0.00	21.93	8.19	7.11	7.02	8.47	0	0.00	0	0	0	0	0	0	0	0	0	60.96	0.00	1174.31	82.53	0.00	7798	12202
0.1	0.1	10000	50000	20000	104857600	104857600	100000.0	100	4	15034174	1674.01	114.07	8.92	37.24	4.63	9.20	5.58	6.51	0.00	16.56	6.30	4.71	5.05	6.68	0	0.00	0	0	0	0	0	0	0	0	0	76.84	0.00	998.33	84.57	0.00	9637	10363
0.1	0.1	10000	50000	20000	104857600	104857600	100000.0	150	4	14018186	1572.02	103.73	3.88	44.19	2.21	7.26	5.53	8.34	0.00	14.55	5.42	3.18	3.75	3.33	0	0.00	0	0	0	0	0	0	0	0	0	86.56	0.00	901.02	52.43	0.00	10721	9279
0.1	0.1	10000	50000	20000	104857600	104857600	100000.0	200	4	13342588	1524.45	141.31	10.03	63.62	4.32	8.68	5.40	7.78	0.00	16.78	6.01	4.70	4.89	6.21	0	0.00	0	0	0	0	0	0	0	0	0	93.47	0.00	842.52	70.87	0.00	11454	8546
0.1	0.1	10000	50000	20000	104857600	104857600	100000.0	250	4	12821217	1487.02	157.01	9.68	76.11	4.65	9.30	5.37	7.70	0.00	16.13	6.14	6.12	6.32	7.12	0	0.00	0	0	0	0	0	0	0	0	0	98.98	0.00	806.39	157.01	0.00	11984	8016
0.1	0.1	10000	50000	20000	104857600	104857600	100000.0	300	4	12398872	1460.60	164.29	10.22	84.43	3.04	9.20	5.44	7.65	0.00	15.88	6.77	6.13	5.87	5.34	0	0.00	0	0	0	0	0	0	0	0	0	103.71	0.00	773.61	121.74	0.00	12428	7572
0.1	0.1	10000	50000	20000	104857600	104857600	100000.0	350	4	12075133	1434.37	172.28	10.94	94.26	4.48	9.03	5.70	7.41	0.00	15.63	6.76	3.74	5.80	7.53	0	0.00	0	0	0	0	0	0	0	0	0	107.64	0.00	744.05	128.17	0.00	12752	7248
0.1	0.1	10000	50000	20000	104857600	104857600	100000.0	400	3	11710967	1413.45	124.63	5.55	77.90	1.90	5.95	3.71	4.82	0.00	10.76	4.59	2.40	3.02	3.25	0	0.00	0	0	0	0	0	0	0	0	0	111.27	0.00	705.28	85.03	0.00	13054	6946
0.1	0.1	10000	50000	20000	104857600	104857600	100000.0	450	3	11452338	1400.92	150.41	9.21	90.32	2.58	6.77	4.23	5.91	0.00	11.91	4.62	4.19	3.88	3.99	0	0.00	0	0	0	0	0	0	0	0	0	115.15	0.00	698.24	150.41	0.00	13314	6686
0.1	0.1	10000	50000	20000	104857600	104857600	100000.0	500	3	11239452	1386.83	160.44	7.84	100.52	4.44	6.99	2.52	6.61	0.00	11.45	4.71	4.21	3.99	6.00	0	0.00	0	0	0	0	0	0	0	0	0	117.63	0.00	664.97	55.96	0.00	13531	6469
0.1	0.1	10000	50000	20000	104857600	104857600	100000.0	550	3	11245314	1352.85	154.53	6.46	103.65	2.50	5.82	3.22	6.38	0.00	10.27	4.13	3.03	3.45	4.06	0	0.00	0	0	0	0	0	0	0	0	0	121.18	0.00	639.84	103.12	0.00	13761	6239
0.1	0.1	10000	50000	20000	104857600	104857600	100000.0	600	3	10912400	1359.63	166.97	7.30	106.55	4.37	6.72	4.24	5.87	0.00	11.13	4.70	3.88	4.45	4.81	0	0.00	0	0	0	0	0	0	0	0	0	120.84	0.00	654.78	109.05	0.00	13945	6055
0.1	0.1	10000	50000	20000	104857600	104857600	100000.0	650	3	10691463	1343.90	181.43	8.24	122.68	4.04	6.40	4.46	5.20	0.00	11.24	4.69	3.64	3.92	5.66	0	0.00	0	0	0	0	0	0	0	0	0	124.38	0.00	611.76	60.59	0.00	14134	5866
0.1	0.1	10000	50000	20000	104857600	104857600	100000.0	700	3	10521780	1321.59	170.49	6.30	117.78	3.34	5.66	4.13	5.29	0.00	9.70	4.72	3.26	4.16	5.14	0	0.00	0	0	0	0	0	0	0	0	0	127.86	0.00	603.06	61.27	0.00	14307	5693
0.1	0.1	10000	50000	20000	104857600	104857600	100000.0	750	3	10540952	1309.36	190.18	3.81	143.83	2.07	5.87	2.88	7.30	0.00	9.49	4.07	3.09	2.55	2.74	0	0.00	0	0	0	0	0	0	0	0	0	126.96	0.00	589.17	62.43	0.00	14459	5541
0.1	0.1	10000	50000	20000	104857600	104857600	100000.0	800	3	10247863	1297.82	211.00	7.64	152.94	4.30	6.15	3.70	6.23	0.00	10.93	4.66	3.09	4.09	4.17	0	0.00	0	0	0	0	0	0	0	0	0	130.52	0.00	574.92	0.00	0.00	14578	5422
0.1	0.1	10000	50000	20000	104857600	104857600	100000.0	850	3	10304048	1293.42	222.45	9.83	161.70	3.00	6.49	3.52	6.69	0.00	10.80	4.31	4.49	3.85	5.16	0	0.00	0	0	0	0	0	0	0	0	0	132.54	0.00	575.84	148.63	0.00	14703	5297
0.1	0.1	10000	50000	20000	104857600	104857600	100000.0	900	3	9962444	1311.33	230.22	7.05	172.76	4.28	6.01	3.26	7.27	0.00	10.27	4.31	3.70	4.36	5.43	0	0.00	0	0	0	0	0	0	0	0	0	132.52	0.00	576.96	75.72	0.00	14816	5184
0.1	0.1	10000	50000	20000	104857600	104857600	100000.0	950	3	9935867	1272.29	235.18	8.48	180.17	3.60	5.60	3.87	6.05	0.00	10.36	4.30	2.35	4.20	5.90	0	0.00	0	0	0	0	0	0	0	0	0	134.22	0.00	562.53	235.19	0.00	14929	5071
0.1	0.1	10000	50000	20000	104857600	104857600	100000.0	1000	3	9780826	1282.61	242.37	8.55	187.65	3.36	6.37	4.02	5.45	0.00	9.62	4.34	3.15	3.41	4.63	0	0.00	0	0	0	0	0	0	0	0	0	134.91	0.00	549.62	162.29	0.00	15010	4990
0.1	0.1	10000	50000	20000	104857600	104857600	100000.0	1050	3	9744281	1258.70	242.90	5.29	194.65	3.54	5.14	3.62	6.14	0.00	8.81	4.17	2.62	4.08	3.02	0	0.00	0	0	0	0	0	0	0	0	0	135.32	0.00	528.57	0.00	0.00	15109	4891
0.1	0.1	10000	50000	20000	104857600	104857600	100000.0	1100	3	9591703	1267.70	235.64	7.49	179.15	4.23	6.43	3.88	5.18	0.00	9.63	4.90	3.48	4.33	7.97	0	0.00	0	0	0	0	0	0	0	0	0	136.49	0.00	528.80	88.27	0.00	15199	4801
0.1	0.1	10000	50000	20000	104857600	104857600	100000.0	1150	4	9601760	1261.87	365.14	10.85	285.85	5.36	9.23	5.14	8.65	0.00	13.00	6.40	5.87	5.11	6.87	0	0.00	0	0	0	0	0	0	0	0	0	139.76	0.00	533.37	183.92	0.00	15269	4731
0.1	0.1	10000	50000	20000	104857600	104857600	100000.0	1200	4	9552857	1259.09	332.74	7.29	263.35	4.67	8.11	4.69	8.25	0.00	13.06	5.91	3.66	5.64	6.33	0	0.00	0	0	0	0	0	0	0	0	0	139.80	0.00	532.27	56.08	0.00	15341	4659
0.1	0.1	10000	50000	20000	104857600	104857600	100000.0	1250	4	9479557	1250.53	389.69	9.88	315.11	4.22	8.67	5.19	8.93	0.00	12.26	6.40	4.26	5.37	6.31	0	0.00	0	0	0	0	0	0	0	0	0	139.71	0.00	522.24	97.49	0.00	15410	4590
0.1	0.1	10000	50000	20000	104857600	104857600	100000.0	1300	4	9369821	1244.87	386.16	8.79	321.53	5.16	7.03	5.13	7.26	0.00	10.94	5.81	3.34	5.37	5.53	0	0.00	0	0	0	0	0	0	0	0	0	140.82	0.00	511.12	98.29	0.00	15482	4518
0.1	0.1	10000	50000	20000	104857600	104857600	100000.0	1350	4	9256605	1260.66	370.34	11.15	294.63	4.65	8.78	6.03	6.93	0.00	11.02	6.27	4.85	6.36	8.22	0	0.00	0	0	0	0	0	0	0	0	0	140.79	0.00	514.58	206.86	0.00	15537	4463
0.1	0.1	10000	50000	20000	104857600	104857600	100000.0	1400	4	9433213	1255.92	380.29	11.67	302.23	5.05	9.10	5.20	7.96	0.00	12.23	6.36	5.12	5.49	9.28	0	0.00	0	0	0	0	0	0	0	0	0	143.93	0.00	515.93	164.01	0.00	15597	4403
0.1	0.1	10000	50000	20000	104857600	104857600	100000.0	1450	4	9214782	1228.90	418.83	9.19	355.38	4.32	6.91	4.87	6.93	0.00	10.40	5.21	4.05	4.71	5.43	0	0.00	0	0	0	0	0	0	0	0	0	141.69	0.00	501.67	104.41	0.00	15645	4355
0.1	0.1	10000	50000	20000	104857600	104857600	100000.0	1500	4	9180961	1242.90	408.85	10.26	331.56	5.80	8.69	5.03	7.97	0.00	11.56	6.34	5.26	6.37	8.21	0	0.00	0	0	0	0	0	0	0	0	0	143.74	0.00	511.76	185.00	0.00	15693	4307
0.1	0.1	10000	50000	20000	104857600	104857600	100000.0	1550	4	9059775	1237.50	398.05	10.36	328.61	4.05	7.80	5.65	7.96	0.00	10.22	5.46	3.95	5.00	7.27	0	0.00	0	0	0	0	0	0	0	0	0	142.99	0.00	504.57	283.65	0.00	15735	4265
0.1	0.1	10000	50000	20000	104857600	104857600	100000.0	1600	4	9239090	1248.46	418.48	7.37	350.38	4.85	8.18	4.20	8.69	0.00	10.63	5.96	5.43	4.82	5.25	0	0.00	0	0	0	0	0	0	0	0	0	146.46	0.00	503.18	112.59	0.00	15779	4221
0.1	0.1	10000	50000	20000	115343360	115343360	100000.0	0	6	24293128	2268.51	162.15	13.88	37.66	6.13	13.62	7.19	13.84	0.00	28.75	9.52	8.99	8.38	10.35	0	0.00	0	0	0	0	0	0	0	0	0	0.00	0.00	1690.48	136.38	0.00	0	20000
0.1	0.1	10000	50000	20000	115343360	115343360	100000.0	50	4	16770641	2227.33	100.60	7.33	26.24	3.93	8.49	4.98	7.76	0.00	18.65	6.04	4.23	4.64	5.86	0	0.00	0	0	0	0	0	0	0	0	0	61.44	0.00	1569.43	100.61	0.00	7798	12202
0.1	0.1	10000	50000	20000	115343360	115343360	100000.0	100	4	15079137	1675.64	118.58	9.09	39.00	4.71	8.83	4.87	7.41	0.00	18.81	6.50	4.81	5.79	6.77	0	0.00	0	0	0	0	0	0	0	0	0	77.28	0.00	1013.67	89.37	0.00	9637	10363
0.1	0.1	10000	50000	20000	115343360	115343360	100000.0	150	3	13953344	1585.32	99.34	8.81	36.60	3.41	6.93	3.90	5.19	0.00	14.25	4.58	4.40	4.64	5.27	0	0.00	0	0	0	0	0	0	0	0	0	86.82	0.00	906.96	99.34	0.00	10721	9279
0.1	0.1	10000	50000	20000	115343360	115343360	100000.0	200	3	13263784	1536.87	108.29	7.95	45.82	3.05	6.40	4.14	6.47	0.00	13.74	4.67	3.85	4.51	5.60	0	0.00	0	0	0	0	0	0	0	0	0	94.07	0.00	848.28	72.05	0.00	11454	8546
0.1	0.1	10000	50000	20000	115343360	115343360	100000.0	250	3	12978313	1494.26	113.74	7.86	53.80	2.88	6.60	3.27	6.54	0.00	13.68	4.71	3.84	3.89	6.57	0	0.00	0	0	0	0	0	0	0	0	0	98.98	0.00	799.26	35.69	0.00	11984	8016
0.1	0.1	10000	50000	20000	115343360	115343360	100000.0	300	3	12334152	1465.04	112.29	6.15	59.84	2.22	5.55	4.57	4.83	0.00	12.81	4.15	2.67	3.83	4.19	0	0.00	0	0	0	0	0	0	0	0	0	104.20	0.00	762.79	76.77	0.00	12428	7572
0.1	0.1	10000	50000	20000	115343360	115343360	100000.0	350	3	12079006	1417.00	117.68	3.56	74.53	1.77	4.37	3.47	6.20	0.00	11.07	4.08	2.19	2.63	2.23	0	0.00	0	0	0	0	0	0	0	0	0	106.87	0.00	731.81	76.54	0.00	12752	7248
0.1	0.1	10000	50000	20000	115343360	115343360	100000.0	400	3	11724094	1424.71	142.69	8.31	80.83	3.97	6.72	3.98	6.14	0.00	13.29	4.81	3.77	3.71	6.07	0	0.00	0	0	0	0	0	0	0	0	0	110.30	0.00	703.28	47.00	0.00	13054	6946
0.1	0.1	10000	50000	20000	115343360	115343360	100000.0	450	3	11552064	1379.82	141.33	5.26	89.02	2.47	6.22	3.79	6.13	0.00	11.68	4.60	2.79	4.24	3.97	0	0.00	0	0	0	0	0	0	0	0	0	113.64	0.00	683.20	94.10	0.00	13314	6686
0.1	0.1	10000	50000	20000	115343360	115343360	100000.0	500	3	11257926	1381.91	155.90	6.84	99.07	3.65	6.19	4.10	5.88	0.00	12.54	4.50	2.64	4.31	5.28	0	0.00	0	0	0	0	0	0	0	0	0	116.55	0.00	667.20	52.79	0.00	13531	6469
0.1	0.1	10000	50000	20000	115343360	115343360	100000.0	550	3	11034386	1397.42	170.35	7.97	109.58	3.59	6.26	3.67	6.35	0.00	12.65	4.61	3.91	4.78	5.09	0	0.00	0	0	0	0	0	0	0	0	0	120.39	0.00	665.21	58.13	0.00	13761	6239
0.1	0.1	10000	50000	20000	115343360	115343360	100000.0	600	3	10929004	1357.58	139.50	7.26	83.92	2.73	6.24	3.45	5.57	0.00	13.01	4.71	3.17	2.91	6.02	0	0.00	0	0	0	0	0	0	0	0	0	122.00	0.00	635.45	35.58	0.00	13945	6055
0.1	0.1	10000	50000	20000	115343360	115343360	100000.0	650	3	10641013	1354.28	183.79	7.19	126.32	3.75	6.25	3.30	6.17	0.00	11.90	4.74	3.59	3.47	4.64	0	0.00	0	0	0	0	0	0	0	0	0	124.16	0.00	621.09	122.17	0.00	14134	5866
0.1	0.1	10000	50000	20000	115343360	115343360	100000.0	700	3	10741618	1321.53	180.60	4.44	136.32	2.19	3.59	2.68	6.98	0.00	10.96	3.22	2.72	3.23	2.06	0	0.00	0	0	0	0	0	0	0	0	0	125.92	0.00	612.59	180.60	0.00	14307	5693
0.1	0.1	10000	50000	20000	115343360	115343360	100000.0	750	3	10325395	1327.44	202.19	7.41	142.44	4.08	6.54	4.16	5.47	0.00	12.11	4.61	4.18	4.27	6.32	0	0.00	0	0	0	0	0	0	0	0	0	128.71	0.00	598.86	135.36	0.00	14459	5541
0.1	0.1	10000	50000	20000	115343360	115343360	100000.0	800	3	10271828	1298.32	209.36	6.49	153.01	3.09	5.93	3.50	6.68	0.00	11.84	4.16	3.88	4.35	4.70	0	0.00	0	0	0	0	0	0	0	0	0	129.74	0.00	578.65	71.46	0.00	14578	5422
0.1	0.1	10000	50000	20000	115343360	115343360	100000.0	850	3	10311743	1300.74	215.41	6.66	159.89	2.83	6.37	3.50	6.95	0.00	11.03	3.97	3.75	3.99	4.30	0	0.00	0	0	0	0	0	0	0	0	0	131.75	0.00	583.82	215.42	0.00	14703	5297
0.1	0.1	10000	50000	20000	115343360	115343360	100000.0	900	3	9969034	1295.55	227.74	8.97	165.91	4.07	6.72	4.02	5.94	0.00	11.62	4.53	3.96	4.64	5.86	0	0.00	0	0	0	0	0	0	0	0	0	132.07	0.00	565.06	152.13	0.00	14816	5184
0.1	0.1	10000	50000	20000	115343360	115343360	100000.0	950	3	9917470	1277.06	238.70	8.67	177.47	3.04	6.95	4.28	5.52	0.00	12.62	4.72	3.65	4.09	5.72	0	0.00	0	0	0	0	0	0	0	0	0	134.12	0.00	551.50	80.96	0.00	14929	5071
0.1	0.1	10000	50000	20000	115343360	115343360	100000.0	1000	3	9814683	1282.55	235.92	6.77	183.53	3.20	5.76	4.36	4.78	0.00	11.00	4.13	3.16	3.41	5.18	0	0.00	0	0	0	0	0	0	0	0	0	136.45	0.00	553.96	157.49	0.00	15010	4990
0.1	0.1	10000	50000	20000	115343360	115343360	100000.0	1050	3	9700008	1284.13	255.69	9.06	195.77	3.48	6.77	4.18	6.34	0.00	11.33	4.65	2.75	4.05	5.09	0	0.00	0	0	0	0	0	0	0	0	0	136.43	0.00	543.08	169.89	0.00	15109	4891
0.1	0.1	10000	50000	20000	115343360	115343360	100000.0	1100	3	9677959	1259.52	264.57	7.34	205.27	4.45	6.65	3.65	6.84	0.00	11.69	4.57	2.66	4.45	7.07	0	0.00	0	0	0	0	0	0	0	0	0	138.23	0.00	541.14	264.58	0.00	15199	4801
0.1	0.1	10000	50000	20000	115343360	115343360	100000.0	1150	3	9517788	1637.60	273.63	6.96	215.29	4.05	6.25	4.17	5.77	0.00	11.42	4.61	3.79	4.00	7.23	0	0.00	0	0	0	0	0	0	0	0	0	414.01	0.00	612.09	92.05	0.00	15269	4731
0.1	0.1	10000	50000	20000	115343360	115343360	100000.0	1200	3	9529571	1266.16	231.28	6.87	173.24	3.79	6.60	3.97	6.24	0.00	11.26	4.84	3.94	3.76	5.96	0	0.00	0	0	0	0	0	0	0	0	0	139.51	0.00	541.34	190.83	0.00	15341	4659
0.1	0.1	10000	50000	20000	115343360	115343360	100000.0	1250	3	9378617	1257.21	283.47	6.31	230.26	2.80	5.93	5.14	4.97	0.00	10.61	4.33	3.11	4.19	5.36	0	0.00	0	0	0	0	0	0	0	0	0	139.68	0.00	511.38	93.42	0.00	15410	4590
0.1	0.1	10000	50000	20000	115343360	115343360	100000.0	1300	3	9386014	1234.76	283.76	5.88	236.79	2.47	4.69	3.77	6.05	0.00	9.15	3.28	2.14	3.91	3.34	0	0.00	0	0	0	0	0	0	0	0	0	142.07	0.00	511.74	188.81	0.00	15482	4518
0.1	0.1	10000	50000	20000	115343360	115343360	100000.0	1350	3	9806639	1275.43	308.54	7.54	251.94	2.97	6.13	3.47	7.31	0.00	9.81	4.28	3.70	4.02	5.01	0	0.00	0	0	0	0	0	0	0	0	0	142.49	0.00	519.85	308.54	0.00	15537	4463
0.1	0.1	10000	50000	20000	115343360	115343360	100000.0	1400	3	9637730	1263.01	322.85	8.06	260.90	3.81	7.07	3.47	6.45	0.00	10.82	4.71	4.33	4.85	6.31	0	0.00	0	0	0	0	0	0	0	0	0	142.98	0.00	523.93	216.75	0.00	15597	4403
0.1	0.1	10000	50000	20000	115343360	115343360	100000.0	1450	3	9147455	1245.23	330.20	8.11	271.86	3.61	6.55	4.11	5.31	0.00	9.71	4.69	4.22	4.51	6.08	0	0.00	0	0	0	0	0	0	0	0	0	141.73	0.00	507.59	330.20	0.00	15645	4355
0.1	0.1	10000	50000	20000	115343360	115343360	100000.0	1500	3	9104219	1236.37	284.22	5.96	235.84	2.39	5.87	4.33	4.30	0.00	8.65	3.99	2.97	3.62	4.20	0	0.00	0	0	0	0	0	0	0	0	0	142.37	0.00	497.64	218.72	0.00	15693	4307
0.1	0.1	10000	50000	20000	115343360	115343360	100000.0	1550	3	9050941	1237.60	345.45	8.13	288.77	4.15	6.89	3.97	4.16	0.00	9.09	4.71	3.90	4.30	6.78	0	0.00	0	0	0	0	0	0	0	0	0	145.11	0.00	489.63	112.83	0.00	15735	4265
0.1	0.1	10000	50000	20000	115343360	115343360	100000.0	1600	3	9076505	1243.07	353.48	8.04	294.03	4.70	6.38	3.45	6.09	0.00	9.28	5.08	3.87	4.63	7.60	0	0.00	0	0	0	0	0	0	0	0	0	142.92	0.00	503.39	118.86	0.00	15779	4221
0.1	0.1	50000	100000	20000	104857600	104857600	100000.0	0	19	63407947	5594.13	495.67	46.60	128.51	18.89	42.73	26.74	31.28	0.00	79.85	30.47	25.67	23.72	30.73	0	0.00	0	0	0	0	0	0	0	0	0	0.00	0.00	4963.82	443.04	0.00	0	20000
0.1	0.1	50000	100000	20000	104857600	104857600	100000.0	50	12	40874173	3920.57	388.53	29.42	153.08	13.60	26.74	17.21	19.01	0.00	50.45	19.45	16.01	17.45	21.26	0	0.00	0	0	0	0	0	0	0	0	0	169.99	0.00	3115.51	356.06	0.00	7798	12202
0.1	0.1	50000	100000	20000	104857600	104857600	100000.0	100	11	35473203	3553.99	440.77	27.29	227.48	12.69	23.59	14.85	20.64	0.00	44.23	17.75	13.24	15.15	17.88	0	0.00	0	0	0	0	0	0	0	0	0	213.93	0.00	2700.25	361.06	0.00	9637	10363
0.1	0.1	50000	100000	20000	104857600	104857600	100000.0	150	11	32255314	3301.59	540.85	30.39	329.79	10.80	22.70	14.79	19.94	0.00	43.50	17.05	13.64	14.00	20.69	0	0.00	0	0	0	0	0	0	0	0	0	246.42	0.00	2417.05	441.24	0.00	10721	9279
0.1	0.1	50000	100000	20000	104857600	104857600	100000.0	200	10	30134162	3148.96	574.20	25.45	383.52	11.13	20.95	12.97	18.90	0.00	38.44	15.21	10.82	14.28	17.78	0	0.00	0	0	0	0	0	0	0	0	0	270.68	0.00	2245.72	460.69	0.00	11454	8546
0.1	0.1	50000	100000	20000	104857600	104857600	100000.0	250	10	28577213	3042.93	660.78	27.44	466.65	10.12	20.73	13.78	17.99	0.00	38.57	15.95	13.55	13.19	17.99	0	0.00	0	0	0	0	0	0	0	0	0	287.83	0.00	2128.62	595.05	0.00	11984	8016
0.1	0.1	50000	100000	20000	104857600	104857600	100000.0	300	11	27284515	2978.38	820.46	27.96	610.43	13.27	24.60	16.74	18.02	0.00	38.98	18.16	12.62	16.07	20.34	0	0.00	0	0	0	0	0	0	0	0	0	303.73	0.00	2045.28	743.23	0.00	12428	7572
0.1	0.1	50000	100000	20000	104857600	104857600	100000.0	350	11	26405031	2893.06	890.37	20.99	703.61	11.84	21.34	15.49	17.61	0.00	37.74	16.08	10.08	15.07	15.30	0	0.00	0	0	0	0	0	0	0	0	0	316.80	0.00	1969.66	810.31	0.00	12752	7248
0.1	0.1	50000	100000	20000	104857600	104857600	100000.0	400	11	25441405	2857.57	1011.41	28.88	801.04	14.56	24.15	15.54	20.32	0.00	37.38	17.38	10.84	14.35	17.75	0	0.00	0	0	0	0	0	0	0	0	0	322.95	0.00	1902.32	829.82	0.00	13054	6946
0.1	0.1	50000	100000	20000	104857600	104857600	100000.0	450	11	24751450	2799.96	1098.99	31.22	888.52	12.47	23.95	15.84	19.24	0.00	36.32	17.39	14.20	13.70	20.46	0	0.00	0	0	0	0	0	0	0	0	0	335.19	0.00	1849.25	899.05	0.00	13314	6686
0.1	0.1	50000	100000	20000	104857600	104857600	100000.0	500	12	24032437	2797.66	1302.89	34.40	1072.90	15.25	23.74	16.37	21.43	0.00	37.37	18.85	16.68	16.92	25.90	0	0.00	0	0	0	0	0	0	0	0	0	338.21	0.00	1823.51	1087.40	0.00	13531	6469
0.1	0.1	50000	100000	20000	104857600	104857600	100000.0	550	13	23402062	2774.17	1532.05	37.64	1284.19	15.92	27.86	16.78	24.51	0.00	40.34	20.97	17.82	15.07	26.53	0	0.00	0	0	0	0	0	0	0	0	0	352.34	0.00	1804.69	1411.87	0.00	13761	6239
0.1	0.1	50000	100000	20000	104857600	104857600	100000.0	600	13	22810468	2758.94	1637.08	36.30	1390.95	16.01	26.20	18.54	24.40	0.00	37.40	20.66	16.13	18.20	25.95	0	0.00	0	0	0	0	0	0	0	0	0	355.71	0.00	1761.41	1258.02	0.00	13945	6055
0.1	0.1	50000	100000	20000	104857600	104857600	100000.0	650	15	22238755	2757.33	1962.20	40.63	1679.89	19.31	33.15	21.62	26.85	0.00	41.58	24.60	17.16	20.90	28.51	0	0.00	0	0	0	0	0	0	0	0	0	366.03	0.00	1749.24	1558.80	0.00	14134	5866
0.1	0.1	50000	100000	20000	104857600	104857600	100000.0	700	16	21714897	2759.85	2278.60	43.13	1991.57	17.80	33.89	22.10	28.39	0.00	41.78	24.79	17.16	21.74	26.99	0	0.00	0	0	0	0	0	0	0	0	0	372.85	0.00	1754.44	2140.52	0.00	14307	5693
0.1	0.1	50000	100000	20000	104857600	104857600	100000.0	750	18	21508628	2772.13	2492.11	46.26	2154.49	24.11	38.94	22.10	35.70	0.00	47.45	29.02	25.66	25.27	34.43	0	0.00	0	0	0	0	0	0	0	0	0	375.88	0.00	1745.94	1844.15	0.00	14459	5541
0.1	0.1	50000	100000	20000	104857600	104857600	100000.0	800	20	20914056	2784.59	3181.71	49.26	2820.87	26.14	43.55	27.29	37.95	0.00	46.72	31.69	21.25	28.03	37.76	0	0.00	0	0	0	0	0	0	0	0	0	377.57	0.00	1732.75	1912.74	0.00	14578	5422
0.1	0.1	50000	100000	20000	104857600	104857600	100000.0	850	25	20881598	2786.62	3808.26	61.65	3394.46	25.57	49.79	30.08	47.79	0.00	52.81	35.58	28.40	31.83	43.40	0	0.00	0	0	0	0	0	0	0	0	0	402.18	172.63	1757.79	3134.93	0.00	14703	5297
0.1	0.1	50000	100000	20000	104857600	104857600	100000.0	900	29	20246297	2964.29	4946.99	78.59	4433.97	34.42	61.82	39.22	51.09	0.00	61.82	45.43	32.81	41.34	54.93	0	0.00	0	0	0	0	0	0	0	0	0	393.54	0.00	1900.83	4325.38	0.00	14816	5184
0.1	0.1	50000	100000	20000	104857600	104857600	100000.0	950	41	20175094	3087.96	7281.89	111.72	6537.48	49.59	90.61	49.41	81.11	0.00	83.93	66.47	55.61	58.58	79.20	0	0.00	0	0	0	0	0	0	0	0	0	407.05	0.00	2015.32	6268.77	0.00	14929	5071
0.1	0.1	50000	100000	20000	104857600	104857600	100000.0	1000	68	19754140	3790.38	12548.58	184.85	11412.28	78.14	136.85	89.78	115.73	0.00	126.67	104.55	63.07	90.86	135.54	0	0.00	0	0	0	0	0	0	0	0	0	404.63	0.00	2739.27	12356.75	0.00	15010	4990
0.1	0.1	50000	100000	20000	104857600	104857600	100000.0	1050	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	50000	100000	20000	104857600	104857600	100000.0	1100	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	50000	100000	20000	104857600	104857600	100000.0	1150	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	50000	100000	20000	104857600	104857600	100000.0	1200	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	50000	100000	20000	104857600	104857600	100000.0	1250	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	50000	100000	20000	104857600	104857600	100000.0	1300	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	50000	100000	20000	104857600	104857600	100000.0	1350	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	50000	100000	20000	104857600	104857600	100000.0	1400	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	50000	100000	20000	104857600	104857600	100000.0	1450	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	50000	100000	20000	104857600	104857600	100000.0	1500	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	50000	100000	20000	104857600	104857600	100000.0	1550	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	50000	100000	20000	104857600	104857600	100000.0	1600	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	50000	100000	20000	115343360	115343360	100000.0	0	17	63401341	5020.62	444.86	43.13	108.21	17.49	37.27	22.24	31.02	0.00	77.83	27.33	22.53	20.78	32.86	0	0.00	0	0	0	0	0	0	0	0	0	0.00	0.00	4423.85	419.73	0.00	0	20000
0.1	0.1	50000	100000	20000	115343360	115343360	100000.0	50	11	40870822	3937.93	353.97	27.11	136.69	10.52	23.64	15.77	21.35	0.00	50.35	16.82	13.50	14.86	18.87	0	0.00	0	0	0	0	0	0	0	0	0	169.56	0.00	3120.11	259.29	0.00	7798	12202
0.1	0.1	50000	100000	20000	115343360	115343360	100000.0	100	10	35456675	3514.13	411.55	24.93	214.10	11.44	21.22	14.43	16.21	0.00	44.02	15.52	12.46	14.85	16.17	0	0.00	0	0	0	0	0	0	0	0	0	214.77	0.00	2663.92	329.20	0.00	9637	10363
0.1	0.1	50000	100000	20000	115343360	115343360	100000.0	150	9	32333071	3276.49	447.20	23.92	265.24	8.77	20.69	12.51	17.31	0.00	39.58	14.56	12.41	11.26	16.36	0	0.00	0	0	0	0	0	0	0	0	0	247.55	0.00	2403.66	348.30	0.00	10721	9279
0.1	0.1	50000	100000	20000	115343360	115343360	100000.0	200	9	30157309	3134.12	473.96	14.67	331.31	6.64	16.46	12.95	13.51	0.00	33.51	11.77	8.16	10.08	11.83	0	0.00	0	0	0	0	0	0	0	0	0	272.76	0.00	2231.18	362.92	0.00	11454	8546
0.1	0.1	50000	100000	20000	115343360	115343360	100000.0	250	9	28594490	3040.18	574.01	18.67	416.04	8.18	17.28	11.41	17.20	0.00	34.78	12.97	7.53	11.71	11.08	0	0.00	0	0	0	0	0	0	0	0	0	291.06	0.00	2115.56	453.34	0.00	11984	8016
0.1	0.1	50000	100000	20000	115343360	115343360	100000.0	300	9	27650300	2794.20	684.76	26.54	501.10	10.34	20.47	10.48	19.49	0.00	35.50	14.23	13.43	11.45	18.39	0	0.00	0	0	0	0	0	0	0	0	0	306.86	0.00	1867.40	607.79	0.00	12428	7572
0.1	0.1	50000	100000	20000	115343360	115343360	100000.0	350	9	26706668	2733.56	728.11	19.55	574.33	8.69	15.50	8.90	19.99	0.00	33.39	11.65	8.40	11.27	12.38	0	0.00	0	0	0	0	0	0	0	0	0	316.07	0.00	1802.81	645.07	0.00	12752	7248
0.1	0.1	50000	100000	20000	115343360	115343360	100000.0	400	9	25500845	2824.31	823.66	21.86	650.77	11.76	19.50	12.30	16.31	0.00	33.48	13.52	10.91	12.72	16.81	0	0.00	0	0	0	0	0	0	0	0	0	326.20	0.00	1869.70	458.91	0.00	13054	6946
0.1	0.1	50000	100000	20000	115343360	115343360	100000.0	450	10	24735734	2794.11	1008.72	25.41	815.34	12.95	20.68	13.20	19.55	0.00	37.33	15.68	11.99	12.60	20.22	0	0.00	0	0	0	0	0	0	0	0	0	332.26	0.00	1842.71	808.23	0.00	13314	6686
0.1	0.1	50000	100000	20000	115343360	115343360	100000.0	500	10	24031797	2770.23	1087.59	29.15	895.62	11.47	21.58	14.31	17.19	0.00	32.91	15.77	12.29	13.09	19.92	0	0.00	0	0	0	0	0	0	0	0	0	338.80	0.00	1798.08	978.94	0.00	13531	6469
0.1	0.1	50000	100000	20000	115343360	115343360	100000.0	550	10	23350836	2745.12	1121.03	27.78	921.63	13.94	22.49	14.83	17.80	0.00	34.56	16.08	13.36	14.86	21.05	0	0.00	0	0	0	0	0	0	0	0	0	347.59	0.00	1754.73	883.66	0.00	13761	6239
0.1	0.1	50000	100000	20000	115343360	115343360	100000.0	600	11	22994640	2728.21	1389.36	30.70	1177.52	13.56	22.42	12.85	22.33	0.00	36.40	16.86	15.20	15.42	22.95	0	0.00	0	0	0	0	0	0	0	0	0	353.08	0.00	1732.17	1016.69	0.00	13945	6055
0.1	0.1	50000	100000	20000	115343360	115343360	100000.0	650	11	22317635	2699.96	1490.42	30.11	1278.98	13.45	23.97	14.72	20.99	0.00	35.77	17.45	13.02	15.65	22.88	0	0.00	0	0	0	0	0	0	0	0	0	361.91	0.00	1712.32	1220.21	0.00	14134	5866
0.1	0.1	50000	100000	20000	115343360	115343360	100000.0	700	12	21785081	2672.39	1607.45	35.21	1379.58	13.95	27.27	17.97	22.42	0.00	34.34	19.50	12.61	16.01	22.91	0	0.00	0	0	0	0	0	0	0	0	0	366.86	0.00	1688.22	1463.11	0.00	14307	5693
0.1	0.1	50000	100000	20000	115343360	115343360	100000.0	750	13	21254630	2688.01	1907.98	35.44	1663.87	16.99	26.59	17.89	23.33	0.00	36.91	20.74	17.66	18.10	26.36	0	0.00	0	0	0	0	0	0	0	0	0	376.98	0.00	1661.13	1449.50	0.00	14459	5541
0.1	0.1	50000	100000	20000	115343360	115343360	100000.0	800	14	21122155	2567.91	2236.71	40.59	1971.49	16.60	32.01	19.79	25.56	0.00	38.05	22.45	16.76	18.60	28.80	0	0.00	0	0	0	0	0	0	0	0	0	386.51	0.00	1543.10	1598.65	0.00	14578	5422
0.1	0.1	50000	100000	20000	115343360	115343360	100000.0	850	16	20615784	2693.41	2607.18	43.09	2319.40	17.55	33.55	22.06	29.75	0.00	41.22	24.65	18.60	20.95	32.19	0	0.00	0	0	0	0	0	0	0	0	0	386.68	0.00	1674.07	1932.75	0.00	14703	5297
0.1	0.1	50000	100000	20000	115343360	115343360	100000.0	900	18	20450645	2729.25	2914.75	47.77	2582.76	21.98	40.13	21.60	36.18	0.00	45.12	28.52	24.42	23.87	39.21	0	0.00	0	0	0	0	0	0	0	0	0	390.39	175.94	1693.11	2104.93	0.00	14816	5184
0.1	0.1	50000	100000	20000	115343360	115343360	100000.0	950	20	19949292	2750.57	3478.70	54.66	3117.74	25.95	42.30	27.05	33.92	0.00	46.39	31.42	23.36	28.87	44.78	0	0.00	0	0	0	0	0	0	0	0	0	390.93	0.00	1729.98	2917.60	0.00	14929	5071
0.1	0.1	50000	100000	20000	115343360	115343360	100000.0	1000	26	20043106	2809.44	4903.54	71.52	4423.37	32.62	57.70	31.37	50.74	0.00	59.38	42.14	36.10	35.17	47.18	0	0.00	0	0	0	0	0	0	0	0	0	405.24	0.00	1700.12	2843.36	0.00	15010	4990
0.1	0.1	50000	100000	20000	115343360	115343360	100000.0	1050	32	19361226	3026.25	6386.31	87.05	5806.74	40.08	71.52	45.03	57.65	0.00	67.60	51.18	36.26	44.82	59.00	0	0.00	0	0	0	0	0	0	0	0	0	401.66	0.00	1967.42	6079.87	0.00	15109	4891
0.1	0.1	50000	100000	20000	115343360	115343360	100000.0	1100	49	19094726	3442.67	10112.93	132.62	9248.74	58.47	107.89	68.01	80.47	0.00	98.91	77.73	57.14	67.40	101.26	0	0.00	0	0	0	0	0	0	0	0	0	414.19	0.00	2345.17	9061.04	0.00	15199	4801
0.1	0.1	50000	100000	20000	115343360	115343360	100000.0	1150	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	50000	100000	20000	115343360	115343360	100000.0	1200	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	50000	100000	20000	115343360	115343360	100000.0	1250	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	50000	100000	20000	115343360	115343360	100000.0	1300	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	50000	100000	20000	115343360	115343360	100000.0	1350	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	50000	100000	20000	115343360	115343360	100000.0	1400	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	50000	100000	20000	115343360	115343360	100000.0	1450	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	50000	100000	20000	115343360	115343360	100000.0	1500	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	50000	100000	20000	115343360	115343360	100000.0	1550	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	50000	100000	20000	115343360	115343360	100000.0	1600	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	100000	200000	20000	104857600	104857600	100000.0	0	37	121749294	33834.35	991.14	95.60	248.89	40.33	85.15	55.29	66.96	0.00	154.37	60.90	49.46	49.02	66.66	0	0.00	0	0	0	0	0	0	0	0	0	0.00	0.00	32964.85	991.17	0.00	0	20000
0.1	0.1	100000	200000	20000	104857600	104857600	100000.0	50	25	76933532	20558.46	1049.25	70.82	537.22	29.38	57.49	37.49	49.60	0.00	100.28	41.06	31.33	36.13	45.75	0	0.00	0	0	0	0	0	0	0	0	0	337.90	0.00	19432.22	1004.29	0.00	7798	12202
0.1	0.1	100000	200000	20000	104857600	104857600	100000.0	100	24	65903199	18460.01	1399.54	66.85	919.82	29.01	54.01	37.06	44.00	0.00	90.35	40.36	27.43	33.95	44.44	0	0.00	0	0	0	0	0	0	0	0	0	434.71	0.00	17242.33	1168.65	0.00	9637	10363
0.1	0.1	100000	200000	20000	104857600	104857600	100000.0	150	24	59575124	16894.51	1815.77	67.42	1331.33	31.14	54.54	32.88	44.77	0.00	88.23	40.58	31.26	34.63	48.08	0	0.00	0	0	0	0	0	0	0	0	0	503.12	0.00	15633.52	1738.35	0.00	10721	9279
0.1	0.1	100000	200000	20000	104857600	104857600	100000.0	200	25	55268830	15706.69	2297.28	70.27	1802.85	32.75	57.03	37.51	43.17	0.00	86.08	41.65	30.88	33.92	52.74	0	0.00	0	0	0	0	0	0	0	0	0	539.39	0.00	14425.80	2297.33	0.00	11454	8546
0.1	0.1	100000	200000	20000	104857600	104857600	100000.0	250	28	52295525	14517.50	3023.32	70.86	2491.38	36.47	62.49	40.23	53.22	0.00	87.81	45.25	31.12	38.10	55.59	0	0.00	0	0	0	0	0	0	0	0	0	583.28	0.00	13165.81	2807.83	0.00	11984	8016
0.1	0.1	100000	200000	20000	104857600	104857600	100000.0	300	31	49827160	14434.61	3932.51	90.48	3316.84	37.69	70.90	39.03	69.06	0.00	91.26	51.29	45.32	41.77	69.73	0	0.00	0	0	0	0	0	0	0	0	0	604.85	0.00	13091.63	3681.84	0.00	12428	7572
0.1	0.1	100000	200000	20000	104857600	104857600	100000.0	350	38	48051300	13547.54	5433.56	111.73	4694.98	50.00	83.76	47.75	77.54	0.00	102.82	61.69	52.94	56.18	84.56	0	0.00	0	0	0	0	0	0	0	0	0	622.87	0.00	12197.91	5149.57	0.00	12752	7248
0.1	0.1	100000	200000	20000	104857600	104857600	100000.0	400	48	45891532	13786.11	7636.76	134.53	6725.41	61.94	110.66	71.34	90.06	0.00	117.23	81.50	56.81	66.40	101.58	0	0.00	0	0	0	0	0	0	0	0	0	639.99	0.00	12394.86	7314.58	0.00	13054	6946
0.1	0.1	100000	200000	20000	104857600	104857600	100000.0	450	69	44353576	13842.45	12162.91	191.25	10877.51	89.99	158.10	101.36	123.17	0.00	150.59	115.71	89.97	95.11	146.93	0	0.00	0	0	0	0	0	0	0	0	0	657.21	0.00	12412.42	11280.87	0.00	13314	6686
0.1	0.1	100000	200000	20000	104857600	104857600	100000.0	500	138	43172683	14654.41	26750.59	390.67	24193.25	177.27	311.02	195.87	262.55	0.00	275.45	227.11	173.65	200.78	307.68	0	0.00	0	0	0	0	0	0	0	0	0	687.05	0.00	13223.23	26363.02	0.00	13531	6469
0.1	0.1	100000	200000	20000	104857600	104857600	100000.0	550	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	100000	200000	20000	104857600	104857600	100000.0	600	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	100000	200000	20000	104857600	104857600	100000.0	650	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	100000	200000	20000	104857600	104857600	100000.0	700	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	100000	200000	20000	104857600	104857600	100000.0	750	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	100000	200000	20000	104857600	104857600	100000.0	800	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	100000	200000	20000	104857600	104857600	100000.0	850	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	100000	200000	20000	104857600	104857600	100000.0	900	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	100000	200000	20000	104857600	104857600	100000.0	950	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	100000	200000	20000	104857600	104857600	100000.0	1000	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	100000	200000	20000	104857600	104857600	100000.0	1050	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	100000	200000	20000	104857600	104857600	100000.0	1100	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	100000	200000	20000	104857600	104857600	100000.0	1150	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	100000	200000	20000	104857600	104857600	100000.0	1200	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	100000	200000	20000	104857600	104857600	100000.0	1250	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	100000	200000	20000	104857600	104857600	100000.0	1300	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	100000	200000	20000	104857600	104857600	100000.0	1350	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	100000	200000	20000	104857600	104857600	100000.0	1400	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	100000	200000	20000	104857600	104857600	100000.0	1450	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	100000	200000	20000	104857600	104857600	100000.0	1500	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	100000	200000	20000	104857600	104857600	100000.0	1550	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	100000	200000	20000	104857600	104857600	100000.0	1600	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	100000	200000	20000	115343360	115343360	100000.0	0	34	121748825	33860.50	912.47	83.95	226.02	39.55	75.51	46.91	64.74	0.00	152.37	54.93	42.51	48.13	57.60	0	0.00	0	0	0	0	0	0	0	0	0	0.00	0.00	32946.82	912.52	0.00	0	20000
0.1	0.1	100000	200000	20000	115343360	115343360	100000.0	50	22	76871465	20600.80	893.25	51.47	465.27	24.72	46.98	31.66	41.98	0.00	94.12	33.95	25.82	29.14	35.14	0	0.00	0	0	0	0	0	0	0	0	0	337.19	0.00	19456.56	851.68	0.00	7798	12202
0.1	0.1	100000	200000	20000	115343360	115343360	100000.0	100	21	66129828	17792.83	1208.05	55.28	790.88	26.30	45.75	28.81	41.48	0.00	85.32	32.52	24.71	29.97	36.06	0	0.00	0	0	0	0	0	0	0	0	0	440.62	0.00	16586.90	1148.96	0.00	9637	10363
0.1	0.1	100000	200000	20000	115343360	115343360	100000.0	150	21	59570369	16737.21	1586.18	58.66	1155.58	27.21	47.71	30.34	39.31	0.00	83.98	34.40	25.37	31.32	44.38	0	0.00	0	0	0	0	0	0	0	0	0	497.22	0.00	15516.93	1510.95	0.00	10721	9279
0.1	0.1	100000	200000	20000	115343360	115343360	100000.0	200	22	55582913	15101.14	2037.05	62.40	1582.30	30.01	47.50	27.16	46.31	0.00	83.34	36.00	32.79	33.28	47.48	0	0.00	0	0	0	0	0	0	0	0	0	542.70	0.00	13822.91	1945.23	0.00	11454	8546
0.1	0.1	100000	200000	20000	115343360	115343360	100000.0	250	23	52148155	14966.35	2495.21	64.06	2043.07	27.85	51.05	32.86	41.07	0.00	79.59	37.84	28.26	32.41	49.68	0	0.00	0	0	0	0	0	0	0	0	0	576.13	0.00	13625.20	2282.78	0.00	11984	8016
0.1	0.1	100000	200000	20000	115343360	115343360	100000.0	300	25	49791527	13828.23	3139.89	70.56	2647.98	28.92	55.26	34.14	50.73	0.00	82.29	41.83	30.59	35.16	49.45	0	0.00	0	0	0	0	0	0	0	0	0	609.23	0.00	12467.97	2764.70	0.00	12428	7572
0.1	0.1	100000	200000	20000	115343360	115343360	100000.0	350	29	48125800	13454.80	4173.93	88.03	3587.87	36.47	65.42	36.04	62.98	0.00	88.53	48.63	41.90	44.66	58.55	0	0.00	0	0	0	0	0	0	0	0	0	630.72	0.00	12092.46	4029.68	0.00	12752	7248
0.1	0.1	100000	200000	20000	115343360	115343360	100000.0	400	34	45954368	13480.37	5430.94	94.65	4776.25	45.04	75.67	49.57	62.46	0.00	96.83	55.18	43.34	50.00	66.88	0	0.00	0	0	0	0	0	0	0	0	0	636.26	0.00	12129.24	5270.99	0.00	13054	6946
0.1	0.1	100000	200000	20000	115343360	115343360	100000.0	450	42	44427800	13357.33	7302.09	114.34	6516.28	51.75	93.74	58.78	79.01	0.00	106.41	68.54	52.04	60.70	88.34	0	0.00	0	0	0	0	0	0	0	0	0	665.61	0.00	11937.15	6645.74	0.00	13314	6686
0.1	0.1	100000	200000	20000	115343360	115343360	100000.0	500	59	43072241	13434.11	11422.94	166.22	10324.94	73.09	135.79	85.52	104.80	0.00	135.90	96.80	71.30	82.40	123.37	0	0.00	0	0	0	0	0	0	0	0	0	678.62	0.00	11986.56	10841.94	0.00	13531	6469
0.1	0.1	100000	200000	20000	115343360	115343360	100000.0	550	105	41906944	13773.88	21992.83	292.29	20067.73	132.93	235.83	148.14	187.47	0.00	217.28	172.52	127.67	149.46	226.49	0	0.00	0	0	0	0	0	0	0	0	0	697.21	0.00	12313.34	21367.07	0.00	13761	6239
0.1	0.1	100000	200000	20000	115343360	115343360	100000.0	600	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	100000	200000	20000	115343360	115343360	100000.0	650	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	100000	200000	20000	115343360	115343360	100000.0	700	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	100000	200000	20000	115343360	115343360	100000.0	750	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	100000	200000	20000	115343360	115343360	100000.0	800	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	100000	200000	20000	115343360	115343360	100000.0	850	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	100000	200000	20000	115343360	115343360	100000.0	900	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	100000	200000	20000	115343360	115343360	100000.0	950	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	100000	200000	20000	115343360	115343360	100000.0	1000	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	100000	200000	20000	115343360	115343360	100000.0	1050	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	100000	200000	20000	115343360	115343360	100000.0	1100	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	100000	200000	20000	115343360	115343360	100000.0	1150	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	100000	200000	20000	115343360	115343360	100000.0	1200	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	100000	200000	20000	115343360	115343360	100000.0	1250	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	100000	200000	20000	115343360	115343360	100000.0	1300	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	100000	200000	20000	115343360	115343360	100000.0	1350	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	100000	200000	20000	115343360	115343360	100000.0	1400	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	100000	200000	20000	115343360	115343360	100000.0	1450	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	100000	200000	20000	115343360	115343360	100000.0	1500	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	100000	200000	20000	115343360	115343360	100000.0	1550	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	100000	200000	20000	115343360	115343360	100000.0	1600	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0


==> guava-example.dat <==
GC	alloc_ctr	time.mu	time.gc	refType	scan	finalize	prepare	stacks	root	forward	release	init	hq.query_objects	hq.query_closure	finish	majorGC	majorGCTime	check_update_ctr	update_ctr	sizebefore	sizebeforeVolume	sizeafter	sizeafterVolume	avgsizeafter	avg-ent-before	avg-ent-after	hittime.mu	hittime.gc	misstime.mu	misstime.gc	update	hits	misses	
1	3553718	467.51	79.72	1.85	63.98	1.11	1.59	0.84	1.80	0.00	3.57	1.14	1.00	1.02	0.74	0	0.00	0	0	0	0	0	0	0	0	0	48.81	0.00	329.58	79.72	0.00	1632	951	
2	2804441	246.30	115.25	2.36	98.97	1.09	1.54	1.14	1.36	0.00	3.04	0.99	1.01	1.26	1.95	0	0.00	0	0	0	0	0	0	0	0	0	26.15	0.00	148.72	0.00	0.00	1006	558	
3	2324251	184.74	161.78	2.58	145.54	0.62	1.85	1.11	1.76	0.00	3.07	1.41	0.63	1.35	0.59	0	0.00	0	0	0	0	0	0	0	0	0	17.27	0.00	102.56	0.00	0.00	641	386	
4	1553788	132.20	191.79	2.17	176.50	1.34	1.56	1.27	1.27	0.00	1.77	1.36	1.08	1.35	2.20	0	0.00	0	0	0	0	0	0	0	0	0	12.26	0.00	71.94	191.79	0.00	449	251	
5	1029041	95.88	210.85	1.72	196.10	0.86	1.70	1.14	1.78	0.00	1.73	1.44	1.19	1.40	2.56	0	0.00	0	0	0	0	0	0	0	0	0	9.40	0.00	46.79	0.00	0.00	341	158	
6	640309	78.23	218.13	2.73	202.08	0.49	2.00	1.54	1.39	0.00	2.41	1.50	1.24	0.59	2.76	0	0.00	0	0	0	0	0	0	0	0	0	6.30	0.00	38.99	218.13	0.00	225	120	
7	491439	73.37	200.13	2.58	184.43	0.67	1.87	0.63	2.27	0.00	2.27	1.57	1.29	0.77	2.24	0	0.00	0	0	0	0	0	0	0	0	0	6.90	0.00	44.49	200.13	0.00	253	136	
8	699395	97.44	178.80	2.69	162.23	1.07	1.82	1.29	2.15	0.00	1.93	1.18	0.77	1.50	1.32	0	0.00	0	0	0	0	0	0	0	0	0	8.43	0.00	59.90	178.80	0.00	306	201	
9	1129336	153.09	128.52	2.56	111.46	1.23	1.87	1.34	1.58	0.00	2.77	1.31	1.14	1.34	1.52	0	0.00	0	0	0	0	0	0	0	0	0	15.38	0.00	88.63	128.52	0.00	568	308	
10	1694673	225.06	92.58	2.91	74.20	1.43	2.09	1.41	1.84	0.00	3.54	1.39	0.63	0.76	1.41	0	0.00	0	0	0	0	0	0	0	0	0	21.50	0.00	129.33	92.58	0.00	790	468	


==> guava-lru-pressure.dat <==
pressure	GC	alloc_ctr	time.mu	time.gc	refType	scan	finalize	prepare	stacks	root	forward	release	init	hq.query_objects	hq.query_closure	finish	majorGC	majorGCTime	check_update_ctr	update_ctr	sizebefore	sizebeforeVolume	sizeafter	sizeafterVolume	avgsizeafter	avg-ent-before	avg-ent-after	hittime.mu	hittime.gc	misstime.mu	misstime.gc	update	hits	misses	
0 4	13851835	1487.39	320.93	9.16	251.34	4.52	7.33	4.40	7.72	0.00	14.31	5.39	4.66	4.09	5.69	0	0.00	0	0	0	0	0	0	0	0	0	174.51	0.00	1000.76	320.93	0.00	6362	3638	
100 5	13719958	1563.90	432.90	10.51	350.29	4.35	8.55	5.64	8.10	0.00	18.11	6.21	5.16	6.10	9.51	0	0.00	0	0	0	0	0	0	0	0	0	171.44	0.00	1054.57	432.90	0.00	6362	3638	
200 5	13962717	1617.09	466.04	11.26	381.20	5.42	8.33	6.18	8.40	0.00	17.33	6.64	4.78	6.56	6.58	0	0.00	0	0	0	0	0	0	0	0	0	171.62	0.00	1074.17	385.44	0.00	6362	3638	
300 5	14308513	1608.56	506.64	11.42	426.03	4.28	8.05	6.20	6.77	0.00	16.92	6.69	5.14	5.39	10.59	0	0.00	0	0	0	0	0	0	0	0	0	171.49	0.00	1044.27	295.75	0.00	6362	3638	
400 6	14685234	1656.34	638.60	14.25	538.62	6.46	11.09	6.77	10.08	0.00	20.01	7.65	5.39	7.00	8.83	0	0.00	0	0	0	0	0	0	0	0	0	172.44	0.00	1081.05	510.39	0.00	6362	3638	
500 6	15015549	1656.06	704.27	12.71	605.65	5.36	10.32	6.94	9.82	0.00	18.97	8.06	6.30	7.90	9.64	0	0.00	0	0	0	0	0	0	0	0	0	174.45	0.00	1061.18	567.34	0.00	6362	3638	
600 7	15359710	1684.78	855.67	16.98	739.57	6.72	12.39	8.01	11.81	0.00	22.07	8.86	7.11	7.89	13.73	0	0.00	0	0	0	0	0	0	0	0	0	173.66	0.00	1060.97	455.50	0.00	6362	3638	
700 7	15677100	1700.11	961.83	15.37	848.33	6.28	12.81	7.69	11.55	0.00	21.27	9.15	7.40	8.25	10.50	0	0.00	0	0	0	0	0	0	0	0	0	172.01	0.00	1065.02	699.34	0.00	6362	3638	
800 8	16263851	1727.24	1199.92	18.30	1072.22	7.71	13.47	8.07	15.37	0.00	22.14	9.92	8.99	8.79	12.54	0	0.00	0	0	0	0	0	0	0	0	0	175.64	0.00	1047.56	898.56	0.00	6362	3638	
900 10	16282840	1803.54	1577.59	24.20	1415.52	9.96	17.93	11.76	17.24	0.00	26.14	13.33	10.03	11.38	17.80	0	0.00	0	0	0	0	0	0	0	0	0	176.60	0.00	1094.23	1089.69	0.00	6362	3638	
1000 13	16709441	1887.16	2389.01	26.09	2191.71	12.80	22.57	14.59	21.49	0.00	29.46	16.84	12.04	16.51	21.26	0	0.00	0	0	0	0	0	0	0	0	0	175.04	0.00	1121.22	1581.03	0.00	6362	3638	




==> notes.txt <==

Software caching and memoization are staple techniques for increasing the
performance of applications in which request patterns exhibit temporal
locality. The benefit of a cache depends on its hit rate, which is determined by
its size, eviction policy, and the distribution of requests. For programs
written in languages like C/C++ choosing the size is straightward space-time
tradeoff: the bigger the cache, the higher the hit rate. Some programs, such as
memcached, try to fill all the available memory with cached values. In managed
languages, such as Java or Javascript, however, the tradeoff is more complex
because of garbage collection costs, which grow with the size of the cache and
offset some of the benefit of higher hit rates. Even more problematic, however,
is what happens at the limit: using all (or even a large fraction) of the
available memory can lead to pathologically bad GC behavior in which collections
are both costly and frequent.

\begin{figure}[!b]
  \includegraphics[width=\columnwidth]{guava-time-front}
  \caption{Competing tradeoffs: as cache size increases, miss time goes  
    down, but GC time goes up. A time of zero represents an out-of-memory crash.}
  \label{fig:tradeoff}
\end{figure}

Figure~\ref{fig:tradeoff} shows the performance of a key-value store implemented
in Java using Google's Guava caching library~\cite{guava}. Over a range of cache
sizes (X-axis), it shows the time (Y-axis) to service a sequence of key requests
that follow a Pareto distribution.

The two opposing trends are clearly visible: as the number of entries increases,
the miss rate goes down and mutator time improves, but GC costs also increase,
albeit slowly. 

The primary trend is clear: although caching and garbage collection have
competing tradeoffs, the benefit of higher hit rates outweight

using a larger cache improves the hit rate, reducing
mutator time, but increasing collection time. Most collectors incur a cost
proportional to live memory, so the GC costs grow slowly~\cite{1094836}. 




==> sache-example.dat <==
GC	alloc_ctr	time.mu	time.gc	refType	scan	finalize	prepare	stacks	root	forward	release	init	hq.query_objects	hq.query_closure	finish	hittime.mu	hittime.gc	misstime.mu	misstime.gc	update	hits	misses	size	majorGC	majorGCTime	check_update_ctr	update_ctr	sizebefore	sizebeforeVolume	sizeafter	sizeafterVolume	avgsizeafter	avg-ent-before	avg-ent-after	
1	3683758	482.49	138.97	1.72	7.90	1.34	1.65	0.98	1.56	0.00	2.80	1.44	1.31	115.98	0.63	62.95	0.00	329.99	138.97	0.00	2041	954	704	0	0.00	3948	0	0	0	0	0	0	0	0	
2	1529454	136.21	129.82	2.45	28.92	0.78	1.80	0.59	1.76	0.00	2.94	1.25	1.23	85.72	1.09	18.73	0.00	77.84	129.82	0.20	688	246	0	0	0.00	1180	1	1	953	1	734	52819656	953	734	
3	1839813	144.98	125.79	2.44	56.44	1.00	1.79	1.17	1.75	0.00	2.26	1.40	0.74	54.92	1.69	18.25	0.00	78.32	125.79	0.24	670	262	0	0	0.00	1194	1	1	980	1	538	38845728	980	538	
4	1843242	146.43	124.99	2.62	86.39	1.31	2.14	1.03	1.18	0.00	2.43	1.44	1.29	23.13	0.84	16.96	0.00	75.95	0.00	0.22	619	276	0	0	0.00	1172	1	1	800	1	347	25232568	800	347	
5	1779307	139.76	118.60	2.32	101.89	1.21	1.85	1.12	1.84	0.00	2.92	1.34	1.10	1.13	1.75	10.17	0.00	78.53	0.00	0.17	382	258	0	0	0.00	898	1	1	624	1	79	5616072	624	79	
6	1752740	173.79	118.66	2.81	86.55	1.15	1.74	1.14	1.71	0.00	2.54	1.42	1.12	16.66	1.19	15.19	0.00	93.79	118.66	0.11	582	448	56	0	0.00	1477	1	1	337	1	0	0	337	0	
7	1709789	189.41	124.74	2.82	42.89	0.86	1.60	1.66	1.74	0.00	3.06	1.61	0.68	66.32	1.74	20.78	0.00	104.89	124.74	0.12	782	475	280	0	0.00	1732	1	1	447	1	108	7685736	447	108	
8	1369830	167.98	133.94	2.30	11.48	1.02	1.97	1.04	1.86	0.00	2.68	1.30	1.13	107.41	1.08	21.89	0.00	84.22	0.00	0.13	787	368	280	0	0.00	1524	1	1	583	1	415	30073488	583	415	


==> sache-pressure.dat <==
pressure	GC	alloc_ctr	time.mu	time.gc	refType	scan	finalize	prepare	stacks	root	forward	release	init	hq.query_objects	hq.query_closure	finish	hittime.mu	hittime.gc	misstime.mu	misstime.gc	update	hits	misses	size	majorGC	majorGCTime	check_update_ctr	update_ctr	sizebefore	sizebeforeVolume	sizeafter	sizeafterVolume	avgsizeafter	avg-ent-before	avg-ent-after	
0 5	10792189	1319.33	676.30	10.98	37.29	5.04	9.15	5.97	7.89	0.00	13.34	6.36	5.53	564.71	6.84	205.04	0.00	824.49	541.32	1.22	7257	2743	760	0	0.00	12743	5	5	5314	5	3609	51732273.60	1062.79	721.79	
100 5	11262799	1332.64	659.92	12.56	67.75	5.50	8.68	5.20	7.73	0.00	12.48	6.54	6.52	516.84	6.89	204.56	0.00	817.78	400.05	1.26	7210	2790	648	0	0.00	12790	5	5	5084	5	3324	47690976.00	1016.79	664.79	
200 6	11837217	1370.31	784.56	15.14	101.71	5.93	10.32	6.17	10.42	0.00	15.66	8.03	6.86	593.21	9.11	204.13	0.00	832.08	399.23	1.51	7179	2821	704	0	0.00	12821	6	6	5907	6	3875	46411840.00	984.50	645.83	
300 6	12188821	1397.48	793.90	12.98	134.21	5.46	11.79	6.74	9.41	0.00	15.41	8.75	7.61	569.20	11.03	201.21	0.00	849.33	665.28	1.34	7123	2877	704	0	0.00	12877	6	6	5606	6	3616	43253748.00	934.33	602.66	
400 6	12705888	1424.25	799.99	14.06	170.77	5.79	10.87	6.71	10.28	0.00	16.29	8.05	6.34	539.39	8.73	199.42	0.00	857.81	670.67	1.31	7056	2944	648	0	0.00	12944	6	6	5334	6	3318	39827400.00	889.00	553.00	
500 7	13374078	1461.93	909.77	15.58	216.14	7.34	11.90	7.37	12.82	0.00	19.65	8.72	7.96	587.71	10.31	199.20	0.00	879.65	787.13	1.41	7006	2994	1040	0	0.00	12994	7	7	6016	7	3734	38348345.14	859.42	533.42	
600 7	13897529	1492.99	898.34	15.29	257.92	7.79	12.43	7.54	12.36	0.00	18.94	9.12	6.93	536.25	8.91	197.27	0.00	887.81	648.37	1.38	6941	3059	1040	0	0.00	13059	7	7	5677	7	3384	34845308.57	811.00	483.42	
700 7	14491306	1519.35	921.15	17.38	325.28	8.31	12.64	7.41	12.07	0.00	18.84	10.24	8.26	486.63	12.30	193.51	0.00	899.56	669.97	1.18	6855	3145	1040	0	0.00	13145	7	7	5148	7	2868	29508833.14	735.42	409.71	
800 8	15329296	1583.40	1021.12	17.79	368.97	8.66	14.42	8.29	12.64	0.00	22.12	10.79	9.00	533.18	14.15	190.11	0.00	919.20	647.78	1.35	6723	3277	1040	0	0.00	13277	8	8	5761	8	3220	29061552.00	720.12	402.50	
900 8	15699224	1614.63	1015.54	19.53	422.50	8.71	14.57	8.77	13.43	0.00	21.67	11.25	8.62	471.30	10.44	188.21	0.00	944.94	638.00	1.43	6663	3337	1320	0	0.00	13337	8	8	5508	8	2929	26412822.00	688.50	366.12	
1000 8	16563656	1651.86	1007.83	16.53	505.60	9.08	14.68	8.61	13.55	0.00	21.96	10.76	9.51	381.90	14.61	185.46	0.00	944.31	496.42	1.29	6551	3449	1656	0	0.00	13449	8	8	4968	8	2286	20696193.00	621.00	285.75	
1100 9	17086681	1720.86	1190.31	19.81	632.79	8.90	15.51	9.57	14.02	0.00	23.47	11.89	11.03	426.07	12.90	182.17	0.00	984.85	775.80	1.45	6487	3513	1040	0	0.00	13513	9	9	5206	9	2424	19421050.66	578.44	269.33	



==> sorted-guava.dat <==
key-alpha	size-alpha	min-obj-size	dup max-obj-size	min-heap-size	max-heap-size	ratio	cache-size	GC	alloc_ctr	time.mu	time.gc	refType	scan	finalize	prepare	stacks	root	forward	release	init	hq.query_objects	hq.query_closure	finish	majorGC	majorGCTime	check_update_ctr	update_ctr	sizebefore	sizebeforeVolume	sizeafter	sizeafterVolume	avgsizeafter	avg-ent-before	avg-ent-after	hittime.mu	hittime.gc	misstime.mu	misstime.gc	update	hits	misses
0.1	0.1	10000	50000	50000	104857600	104857600	100000.0	0	19	63153715	6081.53	499.88	46.78	121.88	20.84	42.66	26.75	36.54	0.00	81.94	31.82	23.32	24.96	28.75	0	0.00	0	0	0	0	0	0	0	0	0	0.00	0.00	4637.38	421.71	0.00	0	50000
0.1	0.1	10000	50000	50000	104857600	104857600	100000.0	50	13	42472597	4140.76	345.36	31.46	87.33	12.97	28.57	14.79	28.31	0.00	56.03	20.69	18.33	18.09	24.05	0	0.00	0	0	0	0	0	0	0	0	0	169.54	0.00	2514.42	211.80	0.00	19427	30573
0.1	0.1	10000	50000	50000	104857600	104857600	100000.0	100	11	37621068	4028.18	329.68	27.89	108.36	10.52	24.58	13.54	24.47	0.00	48.01	17.92	15.63	13.57	18.31	0	0.00	0	0	0	0	0	0	0	0	0	207.40	0.00	2387.30	207.76	0.00	24052	25948
0.1	0.1	10000	50000	50000	104857600	104857600	100000.0	150	11	34899285	3909.67	355.02	28.26	140.15	9.80	24.37	14.29	22.03	0.00	44.81	17.66	14.26	15.12	19.53	0	0.00	0	0	0	0	0	0	0	0	0	228.40	0.00	2166.59	225.66	0.00	26637	23363
0.1	0.1	10000	50000	50000	104857600	104857600	100000.0	200	10	33281903	3702.67	335.33	21.88	151.35	8.94	20.81	14.68	18.59	0.00	41.61	15.14	10.27	11.96	16.17	0	0.00	0	0	0	0	0	0	0	0	0	244.45	0.00	2021.65	241.28	0.00	28417	21583
0.1	0.1	10000	50000	50000	104857600	104857600	100000.0	250	10	31884502	3630.09	384.89	24.01	187.58	12.03	22.02	14.44	20.29	0.00	42.12	15.59	11.31	14.12	17.64	0	0.00	0	0	0	0	0	0	0	0	0	256.71	0.00	1905.68	268.75	0.00	29831	20169
0.1	0.1	10000	50000	50000	104857600	104857600	100000.0	300	10	30879456	3552.76	415.97	24.32	217.63	12.75	22.34	14.04	18.61	0.00	41.43	15.46	12.78	13.39	16.62	0	0.00	0	0	0	0	0	0	0	0	0	287.50	0.00	1833.19	291.11	0.00	30931	19069
0.1	0.1	10000	50000	50000	104857600	104857600	100000.0	350	10	30232806	3476.97	451.76	25.90	250.55	11.70	21.88	11.94	22.46	0.00	41.37	15.96	14.21	13.05	16.77	0	0.00	0	0	0	0	0	0	0	0	0	277.97	0.00	1755.46	314.73	0.00	31793	18207
0.1	0.1	10000	50000	50000	104857600	104857600	100000.0	400	9	29199351	3426.80	413.38	24.52	229.91	11.08	19.90	12.08	18.09	0.00	37.20	14.06	12.52	13.21	15.14	0	0.00	0	0	0	0	0	0	0	0	0	286.45	0.00	1672.78	326.13	0.00	32609	17391
0.1	0.1	10000	50000	50000	104857600	104857600	100000.0	450	9	28498580	3934.11	444.84	22.80	269.80	12.05	18.85	13.31	16.56	0.00	34.76	13.62	11.37	12.85	14.92	0	0.00	0	0	0	0	0	0	0	0	0	294.21	0.00	2173.81	250.34	0.00	33269	16731
0.1	0.1	10000	50000	50000	104857600	104857600	100000.0	500	9	28001457	3319.86	474.43	23.49	299.28	10.37	18.68	12.88	17.36	0.00	36.25	13.54	10.52	11.78	14.86	0	0.00	0	0	0	0	0	0	0	0	0	304.95	0.00	1576.94	260.68	0.00	33887	16113
0.1	0.1	10000	50000	50000	104857600	104857600	100000.0	550	9	27645206	3281.31	489.83	24.68	309.84	9.71	19.46	10.26	19.29	0.00	35.74	14.01	13.13	12.98	16.96	0	0.00	0	0	0	0	0	0	0	0	0	311.66	0.00	1508.24	56.75	0.00	34412	15588
0.1	0.1	10000	50000	50000	104857600	104857600	100000.0	600	9	27019617	3223.51	498.24	17.38	345.12	8.76	16.38	12.55	14.65	0.00	32.65	12.75	9.41	12.40	13.92	0	0.00	0	0	0	0	0	0	0	0	0	316.33	0.00	1482.80	281.90	0.00	34880	15120
0.1	0.1	10000	50000	50000	104857600	104857600	100000.0	650	9	26643518	3191.26	549.14	22.70	379.65	9.29	18.47	12.10	16.32	0.00	35.71	13.88	10.35	12.29	15.27	0	0.00	0	0	0	0	0	0	0	0	0	320.35	0.00	1452.05	305.49	0.00	35316	14684
0.1	0.1	10000	50000	50000	104857600	104857600	100000.0	700	10	26448563	3207.73	642.14	24.88	454.31	10.13	20.60	10.97	22.02	0.00	38.33	15.03	12.67	12.30	16.76	0	0.00	0	0	0	0	0	0	0	0	0	324.21	0.00	1457.63	380.91	0.00	35683	14317
0.1	0.1	10000	50000	50000	104857600	104857600	100000.0	750	9	25840834	3211.05	537.33	23.36	361.20	9.56	20.17	12.33	17.35	0.00	34.28	14.26	10.66	13.38	12.31	0	0.00	0	0	0	0	0	0	0	0	0	332.70	0.00	1409.53	332.42	0.00	36050	13950
0.1	0.1	10000	50000	50000	104857600	104857600	100000.0	800	10	25557482	3133.69	665.49	24.32	481.40	10.75	20.23	13.29	19.11	0.00	36.07	14.35	11.99	14.11	14.52	0	0.00	0	0	0	0	0	0	0	0	0	333.32	0.00	1367.27	349.76	0.00	36410	13590
0.1	0.1	10000	50000	50000	104857600	104857600	100000.0	850	10	25305202	3092.93	684.38	24.83	496.22	11.33	21.26	14.03	18.35	0.00	36.79	15.29	10.64	13.24	18.22	0	0.00	0	0	0	0	0	0	0	0	0	337.65	0.00	1364.35	535.57	0.00	36720	13280
0.1	0.1	10000	50000	50000	104857600	104857600	100000.0	900	10	24968139	3138.25	735.02	28.78	541.80	12.45	21.67	13.49	17.65	0.00	35.85	15.46	11.97	13.64	18.33	0	0.00	0	0	0	0	0	0	0	0	0	342.12	0.00	1311.90	201.68	0.00	37026	12974
0.1	0.1	10000	50000	50000	104857600	104857600	100000.0	950	10	24673696	3131.66	779.53	26.91	582.14	12.37	21.76	13.60	18.73	0.00	37.34	15.40	13.37	13.38	23.01	0	0.00	0	0	0	0	0	0	0	0	0	346.10	0.00	1292.71	298.96	0.00	37328	12672
0.1	0.1	10000	50000	50000	104857600	104857600	100000.0	1000	10	24278464	2958.76	751.17	27.40	554.29	11.35	22.01	11.79	20.81	0.00	36.01	15.83	14.04	14.05	20.27	0	0.00	0	0	0	0	0	0	0	0	0	354.08	0.00	1202.32	497.92	0.00	37571	12429
0.1	0.1	10000	50000	50000	104857600	104857600	100000.0	1050	10	24083201	3087.56	828.10	26.59	634.63	11.24	21.60	14.79	18.31	0.00	36.37	15.99	10.68	14.72	17.79	0	0.00	0	0	0	0	0	0	0	0	0	352.43	0.00	1274.49	603.15	0.00	37847	12153
0.1	0.1	10000	50000	50000	104857600	104857600	100000.0	1100	10	23847274	3099.72	737.78	27.78	540.62	12.10	22.32	13.83	19.68	0.00	35.59	16.30	10.71	14.79	18.05	0	0.00	0	0	0	0	0	0	0	0	0	357.88	0.00	1258.84	459.50	0.00	38079	11921
0.1	0.1	10000	50000	50000	104857600	104857600	100000.0	1150	10	23697228	3023.74	862.26	27.22	668.39	11.10	22.14	14.40	19.19	0.00	35.36	16.53	9.56	13.73	21.53	0	0.00	0	0	0	0	0	0	0	0	0	357.34	0.00	1228.84	463.60	0.00	38299	11701
0.1	0.1	10000	50000	50000	104857600	104857600	100000.0	1200	10	23387522	3061.89	898.16	28.70	703.17	13.13	22.30	14.52	16.00	0.00	33.13	16.13	13.69	13.66	19.92	0	0.00	0	0	0	0	0	0	0	0	0	363.37	0.00	1212.75	474.43	0.00	38530	11470
0.1	0.1	10000	50000	50000	104857600	104857600	100000.0	1250	10	23189635	3045.80	893.19	28.16	697.90	12.95	21.93	13.26	19.32	0.00	33.28	16.57	11.67	14.19	19.37	0	0.00	0	0	0	0	0	0	0	0	0	363.05	0.00	1189.84	352.80	0.00	38721	11279
0.1	0.1	10000	50000	50000	104857600	104857600	100000.0	1300	11	22971384	3074.27	1023.95	30.94	816.48	13.36	21.86	15.06	21.53	0.00	33.83	17.39	12.54	15.40	23.12	0	0.00	0	0	0	0	0	0	0	0	0	368.98	0.00	1212.28	655.71	0.00	38936	11064
0.1	0.1	10000	50000	50000	104857600	104857600	100000.0	1350	11	22840645	3004.74	1042.91	27.93	844.78	10.43	22.49	14.68	18.94	0.00	31.69	16.71	13.67	16.48	20.58	0	0.00	0	0	0	0	0	0	0	0	0	375.22	0.00	1182.02	518.29	0.00	39128	10872
0.1	0.1	10000	50000	50000	104857600	104857600	100000.0	1400	11	22595603	3048.92	1128.48	31.15	916.80	14.38	25.07	14.94	19.52	0.00	33.20	17.66	12.46	16.35	24.13	0	0.00	0	0	0	0	0	0	0	0	0	377.70	0.00	1190.81	762.20	0.00	39317	10683
0.1	0.1	10000	50000	50000	104857600	104857600	100000.0	1450	11	22809821	2923.41	1127.29	30.88	916.78	12.44	24.42	12.55	23.42	0.00	32.50	17.00	16.07	16.36	19.64	0	0.00	0	0	0	0	0	0	0	0	0	383.20	0.00	1073.79	334.17	0.00	39503	10497
0.1	0.1	10000	50000	50000	104857600	104857600	100000.0	1500	11	22317704	3002.67	1126.22	29.05	919.24	14.05	23.22	16.50	17.24	0.00	32.14	17.16	13.82	16.86	22.92	0	0.00	0	0	0	0	0	0	0	0	0	395.94	0.00	1146.13	304.56	0.00	39645	10355
0.1	0.1	10000	50000	50000	104857600	104857600	100000.0	1550	12	22190977	2968.14	1385.03	33.75	1164.43	13.68	25.58	16.45	22.93	0.00	33.98	18.11	12.66	15.29	22.89	0	0.00	0	0	0	0	0	0	0	0	0	379.43	0.00	1153.51	930.15	0.00	39805	10195
0.1	0.1	10000	50000	50000	104857600	104857600	100000.0	1600	12	21975867	3005.91	1260.82	24.06	1078.50	10.39	22.02	16.99	17.72	0.00	30.07	17.29	9.96	15.33	13.41	0	0.00	0	0	0	0	0	0	0	0	0	381.99	0.00	1143.06	793.23	0.00	39921	10079
0.1	0.1	10000	50000	50000	115343360	115343360	100000.0	0	17	63478254	5534.75	456.00	40.42	106.66	17.86	36.28	20.67	37.00	0.00	81.04	27.41	24.78	24.46	28.68	0	0.00	0	0	0	0	0	0	0	0	0	0.00	0.00	4097.81	374.99	0.00	0	50000
0.1	0.1	10000	50000	50000	115343360	115343360	100000.0	50	11	42120807	4415.18	295.49	26.35	77.67	13.08	24.13	14.58	19.23	0.00	50.61	16.95	13.51	14.14	19.79	0	0.00	0	0	0	0	0	0	0	0	0	168.58	0.00	2803.15	214.77	0.00	19427	30573
0.1	0.1	10000	50000	50000	115343360	115343360	100000.0	100	10	37432081	4052.03	298.80	22.23	98.24	10.79	20.73	14.65	19.85	0.00	46.09	16.81	11.91	14.39	15.65	0	0.00	0	0	0	0	0	0	0	0	0	207.39	0.00	2385.38	178.91	0.00	24052	25948
0.1	0.1	10000	50000	50000	115343360	115343360	100000.0	150	9	34986743	3827.37	295.08	24.19	110.93	10.24	19.77	12.14	18.37	0.00	42.14	13.99	10.95	11.45	14.74	0	0.00	0	0	0	0	0	0	0	0	0	228.17	0.00	2176.75	231.45	0.00	26637	23363
0.1	0.1	10000	50000	50000	115343360	115343360	100000.0	200	9	33209896	3720.42	274.85	10.92	135.74	5.56	17.48	13.20	14.93	0.00	36.14	12.77	6.83	8.74	8.81	0	0.00	0	0	0	0	0	0	0	0	0	242.76	0.00	2000.09	147.66	0.00	28417	21583
0.1	0.1	10000	50000	50000	115343360	115343360	100000.0	250	9	31934541	3596.36	338.18	19.50	165.07	11.20	17.29	10.47	17.31	0.00	40.87	13.46	12.27	12.74	11.46	0	0.00	0	0	0	0	0	0	0	0	0	258.27	0.00	1882.77	79.23	0.00	29831	20169
0.1	0.1	10000	50000	50000	115343360	115343360	100000.0	300	9	30779264	4175.44	378.42	25.01	195.54	9.07	19.38	12.17	17.91	0.00	41.67	13.79	11.67	11.53	18.92	0	0.00	0	0	0	0	0	0	0	0	0	267.55	0.00	2455.33	293.55	0.00	30931	19069
0.1	0.1	10000	50000	50000	115343360	115343360	100000.0	350	8	29984941	3480.76	356.92	21.78	196.08	10.58	17.45	10.57	14.01	0.00	35.48	12.50	9.69	10.40	13.54	0	0.00	0	0	0	0	0	0	0	0	0	277.86	0.00	1725.30	132.10	0.00	31793	18207
0.1	0.1	10000	50000	50000	115343360	115343360	100000.0	400	8	29435486	3381.99	361.31	16.64	214.66	6.58	16.64	8.43	17.34	0.00	34.18	11.87	9.19	10.72	11.59	0	0.00	0	0	0	0	0	0	0	0	0	287.29	0.00	1682.14	318.29	0.00	32609	17391
0.1	0.1	10000	50000	50000	115343360	115343360	100000.0	450	8	28548178	3361.99	382.05	17.46	241.10	5.78	14.90	12.62	12.51	0.00	33.56	11.70	8.27	9.83	10.41	0	0.00	0	0	0	0	0	0	0	0	0	294.82	0.00	1598.91	191.21	0.00	33269	16731
0.1	0.1	10000	50000	50000	115343360	115343360	100000.0	500	8	27932858	3349.56	423.53	21.61	261.24	9.48	18.07	10.10	12.83	0.00	37.14	12.70	10.66	10.03	14.81	0	0.00	0	0	0	0	0	0	0	0	0	304.24	0.00	1564.89	259.71	0.00	33887	16113
0.1	0.1	10000	50000	50000	115343360	115343360	100000.0	550	8	27260450	3093.77	409.41	13.02	281.77	5.85	13.49	8.07	16.93	0.00	31.24	10.44	7.95	8.26	7.94	0	0.00	0	0	0	0	0	0	0	0	0	310.76	0.00	1400.86	305.30	0.00	34412	15588
0.1	0.1	10000	50000	50000	115343360	115343360	100000.0	600	8	27048814	3246.84	467.83	20.69	310.29	9.46	16.90	10.22	14.39	0.00	33.97	12.30	10.41	10.09	13.71	0	0.00	0	0	0	0	0	0	0	0	0	316.21	0.00	1500.70	293.58	0.00	34880	15120
0.1	0.1	10000	50000	50000	115343360	115343360	100000.0	650	8	26558199	3226.93	441.93	15.49	303.19	5.99	14.93	11.85	12.64	0.00	32.37	11.47	8.71	10.66	11.52	0	0.00	0	0	0	0	0	0	0	0	0	321.85	0.00	1440.38	209.65	0.00	35316	14684
0.1	0.1	10000	50000	50000	115343360	115343360	100000.0	700	8	26244401	3171.74	486.19	19.05	339.98	8.35	16.23	11.26	13.84	0.00	32.40	11.66	7.33	10.72	10.90	0	0.00	0	0	0	0	0	0	0	0	0	324.88	0.00	1420.54	295.95	0.00	35683	14317
0.1	0.1	10000	50000	50000	115343360	115343360	100000.0	750	8	25830710	3193.09	527.55	21.91	365.25	9.49	17.09	10.77	16.42	0.00	34.19	12.72	9.39	10.78	15.28	0	0.00	0	0	0	0	0	0	0	0	0	331.76	0.00	1401.61	458.48	0.00	36050	13950
0.1	0.1	10000	50000	50000	115343360	115343360	100000.0	800	8	25538674	3131.51	490.65	18.42	345.09	6.99	16.27	11.52	12.20	0.00	32.17	12.12	8.77	10.25	13.65	0	0.00	0	0	0	0	0	0	0	0	0	334.43	0.00	1365.79	323.03	0.00	36410	13590
0.1	0.1	10000	50000	50000	115343360	115343360	100000.0	850	8	25367231	3163.09	554.26	22.94	393.85	8.82	17.97	9.25	15.13	0.00	32.48	12.44	11.01	10.60	14.78	0	0.00	0	0	0	0	0	0	0	0	0	341.64	0.00	1349.09	342.28	0.00	36720	13280
0.1	0.1	10000	50000	50000	115343360	115343360	100000.0	900	8	25037112	2950.77	552.94	20.67	394.73	10.02	16.67	9.00	17.03	0.00	33.19	12.09	10.82	10.71	14.75	0	0.00	0	0	0	0	0	0	0	0	0	343.11	0.00	1202.28	76.27	0.00	37026	12974
0.1	0.1	10000	50000	50000	115343360	115343360	100000.0	950	8	24600718	3118.66	637.12	21.37	476.65	10.09	16.77	11.13	14.56	0.00	32.77	12.90	9.80	12.41	15.19	0	0.00	0	0	0	0	0	0	0	0	0	348.33	0.00	1298.77	399.37	0.00	37328	12672
0.1	0.1	10000	50000	50000	115343360	115343360	100000.0	1000	8	24427129	3043.93	658.05	20.46	504.13	10.34	16.68	9.66	15.49	0.00	31.72	12.45	9.97	9.06	16.15	0	0.00	0	0	0	0	0	0	0	0	0	349.17	0.00	1254.61	164.80	0.00	37571	12429
0.1	0.1	10000	50000	50000	115343360	115343360	100000.0	1050	8	24066492	3051.02	651.59	16.09	523.24	6.09	12.51	10.44	12.68	0.00	29.68	10.13	6.64	10.14	10.62	0	0.00	0	0	0	0	0	0	0	0	0	351.29	0.00	1228.30	82.07	0.00	37847	12153
0.1	0.1	10000	50000	50000	115343360	115343360	100000.0	1100	8	23914532	3026.49	625.52	17.65	482.08	8.70	16.26	10.01	14.58	0.00	28.95	11.61	7.39	10.44	12.98	0	0.00	0	0	0	0	0	0	0	0	0	353.34	0.00	1247.23	317.47	0.00	38079	11921
0.1	0.1	10000	50000	50000	115343360	115343360	100000.0	1150	9	23685923	3027.48	829.12	25.09	653.67	9.94	18.92	11.70	15.89	0.00	34.60	13.66	11.46	12.81	16.82	0	0.00	0	0	0	0	0	0	0	0	0	361.42	0.00	1208.86	183.51	0.00	38299	11701
0.1	0.1	10000	50000	50000	115343360	115343360	100000.0	1200	9	23446542	3007.55	800.97	23.42	629.49	10.46	17.90	12.80	17.12	0.00	34.84	13.53	9.07	13.15	16.91	0	0.00	0	0	0	0	0	0	0	0	0	364.12	0.00	1218.36	521.63	0.00	38530	11470
0.1	0.1	10000	50000	50000	115343360	115343360	100000.0	1250	9	23223737	3014.06	888.68	25.97	707.79	11.21	19.94	11.35	16.91	0.00	34.54	14.00	12.04	12.87	18.67	0	0.00	0	0	0	0	0	0	0	0	0	362.12	0.00	1190.61	590.01	0.00	38721	11279
0.1	0.1	10000	50000	50000	115343360	115343360	100000.0	1300	9	23038175	2977.76	874.49	25.09	694.61	10.87	20.23	12.90	16.98	0.00	34.35	14.27	11.51	11.85	18.40	0	0.00	0	0	0	0	0	0	0	0	0	369.92	0.00	1164.57	267.61	0.00	38936	11064
0.1	0.1	10000	50000	50000	115343360	115343360	100000.0	1350	9	22779086	3013.93	935.17	25.11	760.36	12.03	18.81	10.85	17.05	0.00	32.96	14.60	11.60	11.48	16.98	0	0.00	0	0	0	0	0	0	0	0	0	371.46	0.00	1162.88	521.93	0.00	39128	10872
0.1	0.1	10000	50000	50000	115343360	115343360	100000.0	1400	9	22825041	2972.27	895.62	18.78	737.65	11.02	15.75	9.62	18.70	0.00	30.54	13.68	10.29	11.91	16.84	0	0.00	0	0	0	0	0	0	0	0	0	375.91	0.00	1166.97	577.02	0.00	39317	10683
0.1	0.1	10000	50000	50000	115343360	115343360	100000.0	1450	9	22625712	2983.49	952.37	23.18	776.72	11.38	19.43	10.49	19.79	0.00	30.43	14.26	13.16	10.96	21.49	0	0.00	0	0	0	0	0	0	0	0	0	379.76	0.00	1168.66	726.46	0.00	39503	10497
0.1	0.1	10000	50000	50000	115343360	115343360	100000.0	1500	9	22507181	2953.40	1025.55	24.46	847.56	10.62	20.06	10.61	19.47	0.00	29.67	14.48	12.33	13.00	18.13	0	0.00	0	0	0	0	0	0	0	0	0	379.98	0.00	1136.18	571.40	0.00	39645	10355
0.1	0.1	10000	50000	50000	115343360	115343360	100000.0	1550	9	22249715	2981.75	1049.71	25.03	878.20	9.27	18.04	10.18	19.41	0.00	30.80	13.69	12.54	12.11	18.45	0	0.00	0	0	0	0	0	0	0	0	0	380.36	0.00	1119.77	470.34	0.00	39805	10195
0.1	0.1	10000	50000	50000	115343360	115343360	100000.0	1600	10	22209275	2961.69	1094.42	25.38	908.42	12.28	20.64	11.44	21.00	0.00	32.22	15.14	12.99	12.76	16.27	0	0.00	0	0	0	0	0	0	0	0	0	380.98	0.00	1141.04	718.18	0.00	39921	10079
0.1	0.1	50000	100000	10000	104857600	104857600	100000.0	0	10	32949312	2995.27	260.30	21.97	64.19	10.54	22.88	14.50	18.98	0.00	40.99	16.28	13.97	14.15	15.70	0	0.00	0	0	0	0	0	0	0	0	0	0.00	0.00	2669.58	233.58	0.00	0	10000
0.1	0.1	50000	100000	10000	104857600	104857600	100000.0	50	6	20810979	2024.10	156.10	7.55	72.05	3.21	8.63	9.08	9.57	0.00	22.47	6.69	4.20	5.21	7.94	0	0.00	0	0	0	0	0	0	0	0	0	94.05	0.00	1615.70	130.76	0.00	3952	6048
0.1	0.1	50000	100000	10000	104857600	104857600	100000.0	100	5	17888902	1817.16	196.19	10.57	103.00	4.34	10.40	6.11	10.25	0.00	19.28	7.67	6.94	6.48	6.83	0	0.00	0	0	0	0	0	0	0	0	0	119.34	0.00	1388.13	196.19	0.00	4883	5117
0.1	0.1	50000	100000	10000	104857600	104857600	100000.0	150	5	16692127	1651.34	227.97	7.63	150.67	3.46	8.61	5.22	11.65	0.00	17.17	6.20	4.00	5.52	4.91	0	0.00	0	0	0	0	0	0	0	0	0	135.87	0.00	1194.11	138.95	0.00	5386	4614
0.1	0.1	50000	100000	10000	104857600	104857600	100000.0	200	5	15242379	1642.58	292.43	13.21	194.52	5.28	10.07	6.85	11.16	0.00	19.34	8.15	6.17	7.00	8.08	0	0.00	0	0	0	0	0	0	0	0	0	149.78	0.00	1182.47	292.43	0.00	5746	4254
0.1	0.1	50000	100000	10000	104857600	104857600	100000.0	250	5	14459683	1618.00	337.03	13.81	240.80	5.78	9.66	5.16	10.66	0.00	18.41	7.59	7.26	6.93	7.16	0	0.00	0	0	0	0	0	0	0	0	0	156.07	0.00	1148.61	337.03	0.00	5981	4019
0.1	0.1	50000	100000	10000	104857600	104857600	100000.0	300	5	13845033	1559.98	380.53	12.81	281.30	6.30	10.93	7.28	8.54	0.00	18.61	7.95	6.68	6.90	11.90	0	0.00	0	0	0	0	0	0	0	0	0	164.44	0.00	1077.38	380.58	0.00	6190	3810
0.1	0.1	50000	100000	10000	104857600	104857600	100000.0	350	5	13726491	1505.88	407.73	9.19	325.28	4.38	9.62	5.68	11.23	0.00	16.87	7.42	4.29	5.49	6.56	0	0.00	0	0	0	0	0	0	0	0	0	170.45	0.00	1019.11	324.58	0.00	6362	3638
0.1	0.1	50000	100000	10000	104857600	104857600	100000.0	400	5	12876840	1533.01	456.84	12.22	366.35	6.40	9.31	5.47	10.19	0.00	16.80	7.28	4.94	6.55	10.36	0	0.00	0	0	0	0	0	0	0	0	0	174.81	0.00	1031.79	367.52	0.00	6503	3497
0.1	0.1	50000	100000	10000	104857600	104857600	100000.0	450	5	12563136	1471.55	496.69	11.71	408.59	5.17	10.05	6.17	9.74	0.00	15.36	7.31	6.23	5.80	8.29	0	0.00	0	0	0	0	0	0	0	0	0	178.60	0.00	971.86	398.78	0.00	6634	3366
0.1	0.1	50000	100000	10000	104857600	104857600	100000.0	500	6	12172877	1476.02	658.99	16.58	545.58	7.00	13.03	7.74	10.07	0.00	18.63	9.98	8.17	8.51	13.15	0	0.00	0	0	0	0	0	0	0	0	0	183.25	0.00	974.52	659.01	0.00	6733	3267
0.1	0.1	50000	100000	10000	104857600	104857600	100000.0	550	6	11934733	1455.68	706.66	16.38	591.20	8.58	12.54	6.64	11.17	0.00	18.76	9.25	8.43	9.01	10.33	0	0.00	0	0	0	0	0	0	0	0	0	187.75	0.00	951.58	588.13	0.00	6833	3167
0.1	0.1	50000	100000	10000	104857600	104857600	100000.0	600	6	11910259	1441.45	718.82	14.48	606.03	7.10	12.90	7.60	11.53	0.00	17.36	9.44	8.33	9.19	10.41	0	0.00	0	0	0	0	0	0	0	0	0	191.74	0.00	918.28	589.26	0.00	6917	3083
0.1	0.1	50000	100000	10000	104857600	104857600	100000.0	650	7	11429731	1483.85	897.55	18.55	768.15	9.10	15.32	9.92	12.72	0.00	17.64	10.91	8.27	10.06	14.21	0	0.00	0	0	0	0	0	0	0	0	0	190.48	0.00	964.88	763.54	0.00	6992	3008
0.1	0.1	50000	100000	10000	104857600	104857600	100000.0	700	8	11629133	1441.10	1107.20	23.96	950.84	9.61	18.43	10.32	17.36	0.00	22.16	13.24	10.95	11.15	16.83	0	0.00	0	0	0	0	0	0	0	0	0	193.35	0.00	920.42	963.77	0.00	7053	2947
0.1	0.1	50000	100000	10000	104857600	104857600	100000.0	750	8	11074931	1452.78	1194.83	18.55	1061.82	9.05	16.37	10.86	12.94	0.00	18.13	11.69	8.04	10.94	14.90	0	0.00	0	0	0	0	0	0	0	0	0	194.95	0.00	925.52	897.77	0.00	7103	2897
0.1	0.1	50000	100000	10000	104857600	104857600	100000.0	800	10	10968720	1470.86	1599.76	28.83	1419.84	11.35	21.27	13.49	17.36	0.00	22.78	15.36	12.18	13.81	16.75	0	0.00	0	0	0	0	0	0	0	0	0	199.14	0.00	952.57	1438.62	0.00	7156	2844
0.1	0.1	50000	100000	10000	104857600	104857600	100000.0	850	11	10812452	1481.39	1812.42	22.23	1655.07	11.64	17.70	14.68	17.11	0.00	20.74	13.56	8.34	12.60	14.96	0	0.00	0	0	0	0	0	0	0	0	0	201.01	0.00	957.13	1484.36	0.00	7210	2790
0.1	0.1	50000	100000	10000	104857600	104857600	100000.0	900	14	10591609	1598.90	2367.09	39.57	2126.65	15.54	28.36	18.46	25.29	0.00	29.78	20.86	12.98	19.20	25.87	0	0.00	0	0	0	0	0	0	0	0	0	201.35	0.00	1068.95	2191.22	0.00	7265	2735
0.1	0.1	50000	100000	10000	104857600	104857600	100000.0	950	20	10874369	1657.62	3693.59	56.29	3344.01	23.96	41.80	25.02	38.93	0.00	37.85	30.80	22.53	27.80	36.00	0	0.00	0	0	0	0	0	0	0	0	0	205.72	0.00	1117.58	3508.93	0.00	7298	2702
0.1	0.1	50000	100000	10000	104857600	104857600	100000.0	1000	39	10354512	2110.55	7169.13	109.04	6530.52	43.51	79.58	46.96	62.03	0.00	71.54	61.36	35.50	49.11	77.03	0	0.00	0	0	0	0	0	0	0	0	0	212.30	0.00	1536.68	6424.83	0.00	7344	2656
0.1	0.1	50000	100000	10000	104857600	104857600	100000.0	1050	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	50000	100000	10000	104857600	104857600	100000.0	1100	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	50000	100000	10000	104857600	104857600	100000.0	1150	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	50000	100000	10000	104857600	104857600	100000.0	1200	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	50000	100000	10000	104857600	104857600	100000.0	1250	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	50000	100000	10000	104857600	104857600	100000.0	1300	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	50000	100000	10000	104857600	104857600	100000.0	1350	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	50000	100000	10000	104857600	104857600	100000.0	1400	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	50000	100000	10000	104857600	104857600	100000.0	1450	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	50000	100000	10000	104857600	104857600	100000.0	1500	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	50000	100000	10000	104857600	104857600	100000.0	1550	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	50000	100000	10000	104857600	104857600	100000.0	1600	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	50000	100000	10000	115343360	115343360	100000.0	0	9	33238473	2737.77	239.18	20.03	56.79	10.87	19.41	10.84	20.22	0.00	41.19	14.66	13.21	12.81	13.61	0	0.00	0	0	0	0	0	0	0	0	0	0.00	0.00	2419.87	239.23	0.00	0	10000
0.1	0.1	50000	100000	10000	115343360	115343360	100000.0	50	5	20746801	2030.97	161.86	12.87	62.43	5.83	10.14	6.88	9.40	0.00	22.75	8.16	6.90	5.76	7.41	0	0.00	0	0	0	0	0	0	0	0	0	93.18	0.00	1621.10	161.86	0.00	3952	6048
0.1	0.1	50000	100000	10000	115343360	115343360	100000.0	100	5	17878969	1811.67	189.07	5.91	109.52	2.67	10.30	6.79	9.15	0.00	19.58	7.14	4.25	5.90	3.99	0	0.00	0	0	0	0	0	0	0	0	0	119.89	0.00	1372.72	116.77	0.00	4883	5117
0.1	0.1	50000	100000	10000	115343360	115343360	100000.0	150	5	16675546	1656.72	226.46	6.87	150.90	2.82	7.73	4.71	10.97	0.00	18.70	6.31	4.29	6.62	4.28	0	0.00	0	0	0	0	0	0	0	0	0	136.20	0.00	1210.41	226.46	0.00	5386	4614
0.1	0.1	50000	100000	10000	115343360	115343360	100000.0	200	4	15200377	1655.71	208.67	6.88	147.98	2.44	6.77	5.34	6.77	0.00	14.57	5.21	3.17	4.33	4.13	0	0.00	0	0	0	0	0	0	0	0	0	147.82	0.00	1195.11	208.67	0.00	5746	4254
0.1	0.1	50000	100000	10000	115343360	115343360	100000.0	250	4	14458625	1614.19	245.84	5.40	184.11	2.72	7.50	5.27	7.07	0.00	13.78	5.54	3.13	5.33	4.49	0	0.00	0	0	0	0	0	0	0	0	0	157.42	0.00	1141.53	245.84	0.00	5981	4019
0.1	0.1	50000	100000	10000	115343360	115343360	100000.0	300	4	14277761	1520.37	305.93	11.51	226.19	4.00	8.04	4.51	9.01	0.00	16.61	5.68	5.65	5.08	7.49	0	0.00	0	0	0	0	0	0	0	0	0	164.34	0.00	1045.80	305.94	0.00	6190	3810
0.1	0.1	50000	100000	10000	115343360	115343360	100000.0	350	4	13370250	1514.53	337.34	10.41	259.60	5.05	8.47	5.08	8.30	0.00	14.95	6.26	4.54	5.22	7.37	0	0.00	0	0	0	0	0	0	0	0	0	171.49	0.00	1032.62	337.34	0.00	6362	3638
0.1	0.1	50000	100000	10000	115343360	115343360	100000.0	400	4	13256222	1460.89	361.57	8.44	291.71	4.48	7.40	4.34	8.52	0.00	13.74	6.04	4.12	5.26	5.57	0	0.00	0	0	0	0	0	0	0	0	0	177.14	0.00	966.11	270.59	0.00	6503	3497
0.1	0.1	50000	100000	10000	115343360	115343360	100000.0	450	4	12554282	1460.09	406.55	10.84	328.74	3.61	8.60	5.74	7.89	0.00	15.05	6.11	4.22	5.87	9.34	0	0.00	0	0	0	0	0	0	0	0	0	179.65	0.00	969.68	406.54	0.00	6634	3366
0.1	0.1	50000	100000	10000	115343360	115343360	100000.0	500	5	12238108	1440.91	518.88	9.04	443.62	3.75	7.96	6.39	8.80	0.00	14.91	6.31	3.61	6.22	5.35	0	0.00	0	0	0	0	0	0	0	0	0	182.44	0.00	945.03	416.54	0.00	6733	3267
0.1	0.1	50000	100000	10000	115343360	115343360	100000.0	550	5	11934554	1435.92	570.32	10.16	494.98	4.44	8.31	6.13	8.67	0.00	15.00	6.14	3.51	5.04	7.12	0	0.00	0	0	0	0	0	0	0	0	0	187.23	0.00	932.29	455.67	0.00	6833	3167
0.1	0.1	50000	100000	10000	115343360	115343360	100000.0	600	5	11867522	1407.53	638.18	13.61	538.89	6.68	11.45	5.91	10.85	0.00	16.08	8.09	7.32	7.17	9.68	0	0.00	0	0	0	0	0	0	0	0	0	191.35	0.00	886.85	381.73	0.00	6917	3083
0.1	0.1	50000	100000	10000	115343360	115343360	100000.0	650	5	11483067	1421.61	642.22	12.64	547.99	6.36	10.51	6.59	9.46	0.00	15.15	7.56	7.11	6.65	8.61	0	0.00	0	0	0	0	0	0	0	0	0	190.81	0.00	911.18	506.59	0.00	6992	3008
0.1	0.1	50000	100000	10000	115343360	115343360	100000.0	700	5	11245650	1413.40	647.23	12.51	553.41	6.20	11.04	6.31	8.74	0.00	15.42	7.48	6.82	7.03	9.21	0	0.00	0	0	0	0	0	0	0	0	0	192.03	0.00	894.59	504.37	0.00	7053	2947
0.1	0.1	50000	100000	10000	115343360	115343360	100000.0	750	6	11079227	1428.18	910.59	15.90	801.70	7.61	11.94	8.17	11.03	0.00	16.48	9.23	7.11	7.59	12.18	0	0.00	0	0	0	0	0	0	0	0	0	197.89	0.00	908.74	910.52	0.00	7103	2897
0.1	0.1	50000	100000	10000	115343360	115343360	100000.0	800	7	11126649	1410.49	1120.49	18.67	990.99	9.29	14.06	8.21	13.66	0.00	18.30	11.06	9.49	10.57	12.17	0	0.00	0	0	0	0	0	0	0	0	0	197.09	0.00	889.19	959.61	0.00	7156	2844
0.1	0.1	50000	100000	10000	115343360	115343360	100000.0	850	7	10974789	1398.34	1082.12	18.68	954.84	9.39	14.68	8.48	14.06	0.00	15.75	10.68	8.91	9.97	16.20	0	0.00	0	0	0	0	0	0	0	0	0	198.61	0.00	877.19	915.12	0.00	7210	2790
0.1	0.1	50000	100000	10000	115343360	115343360	100000.0	900	8	10601522	1443.00	1417.38	22.12	1272.71	10.18	16.85	11.59	14.56	0.00	18.73	12.45	8.21	11.35	17.37	0	0.00	0	0	0	0	0	0	0	0	0	202.47	0.00	901.24	885.26	0.00	7265	2735
0.1	0.1	50000	100000	10000	115343360	115343360	100000.0	950	9	10495149	1496.11	1589.83	25.65	1426.86	12.44	19.76	12.41	17.22	0.00	19.99	13.57	10.15	11.50	18.36	0	0.00	0	0	0	0	0	0	0	0	0	205.21	0.00	961.65	1406.50	0.00	7298	2702
0.1	0.1	50000	100000	10000	115343360	115343360	100000.0	1000	12	10359582	1516.28	2313.50	31.65	2106.71	14.39	24.39	16.73	21.29	0.00	25.61	17.60	10.97	16.16	22.28	0	0.00	0	0	0	0	0	0	0	0	0	207.04	0.00	972.75	1925.06	0.00	7344	2656
0.1	0.1	50000	100000	10000	115343360	115343360	100000.0	1050	15	10238476	1585.52	3015.93	38.80	2757.77	18.39	30.56	21.19	24.35	0.00	29.05	23.02	18.14	20.83	29.64	0	0.00	0	0	0	0	0	0	0	0	0	207.02	0.00	1047.78	2812.30	0.00	7381	2619
0.1	0.1	50000	100000	10000	115343360	115343360	100000.0	1100	28	10638875	1870.68	5785.33	78.33	5306.59	33.32	57.45	32.30	49.11	0.00	55.50	43.35	30.42	37.88	58.73	0	0.00	0	0	0	0	0	0	0	0	0	215.31	0.00	1311.81	5392.93	0.00	7412	2588
0.1	0.1	50000	100000	10000	115343360	115343360	100000.0	1150	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	50000	100000	10000	115343360	115343360	100000.0	1200	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	50000	100000	10000	115343360	115343360	100000.0	1250	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	50000	100000	10000	115343360	115343360	100000.0	1300	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	50000	100000	10000	115343360	115343360	100000.0	1350	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	50000	100000	10000	115343360	115343360	100000.0	1400	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	50000	100000	10000	115343360	115343360	100000.0	1450	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	50000	100000	10000	115343360	115343360	100000.0	1500	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	50000	100000	10000	115343360	115343360	100000.0	1550	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	50000	100000	10000	115343360	115343360	100000.0	1600	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	100000	200000	20000	104857600	104857600	100000.0	0	39	128805662	34329.73	1045.91	101.54	266.44	43.37	89.18	56.66	66.76	0.00	161.75	64.09	52.71	52.38	67.42	0	0.00	0	0	0	0	0	0	0	0	0	0.00	0.00	33486.86	1045.87	0.00	0	20000
0.1	0.1	100000	200000	20000	104857600	104857600	100000.0	50	26	78647411	21491.08	1095.87	72.74	571.34	32.20	57.89	37.67	46.14	0.00	103.69	42.46	32.20	39.21	51.15	0	0.00	0	0	0	0	0	0	0	0	0	374.07	0.00	20330.26	1054.05	0.00	7848	12152
0.1	0.1	100000	200000	20000	104857600	104857600	100000.0	100	24	66987671	17781.54	1431.55	65.39	951.28	29.42	53.30	34.98	42.23	0.00	92.28	38.95	30.61	35.17	43.59	0	0.00	0	0	0	0	0	0	0	0	0	485.28	0.00	16560.54	1431.60	0.00	9695	10305
0.1	0.1	100000	200000	20000	104857600	104857600	100000.0	150	25	60477658	16291.61	1933.55	69.42	1424.43	32.30	57.03	31.58	53.78	0.00	90.62	41.12	34.36	34.32	49.33	0	0.00	0	0	0	0	0	0	0	0	0	553.82	0.00	15032.03	1933.61	0.00	10737	9263
0.1	0.1	100000	200000	20000	104857600	104857600	100000.0	200	26	55674538	15932.37	2448.43	77.48	1921.05	33.58	57.81	36.12	49.05	0.00	89.61	45.10	37.21	36.70	51.43	0	0.00	0	0	0	0	0	0	0	0	0	597.95	0.00	14555.37	2166.81	0.00	11473	8527
0.1	0.1	100000	200000	20000	104857600	104857600	100000.0	250	29	52918487	14550.46	3190.02	79.21	2641.72	33.75	61.82	37.21	57.43	0.00	90.15	46.12	34.07	39.26	56.56	0	0.00	0	0	0	0	0	0	0	0	0	640.21	0.00	13156.56	2864.72	0.00	12012	7988
0.1	0.1	100000	200000	20000	104857600	104857600	100000.0	300	32	49872180	14498.05	4111.71	94.54	3486.09	39.72	72.72	46.60	62.01	0.00	92.69	52.73	41.12	44.11	64.55	0	0.00	0	0	0	0	0	0	0	0	0	661.87	0.00	13099.58	3983.09	0.00	12436	7564
0.1	0.1	100000	200000	20000	104857600	104857600	100000.0	350	39	47625556	14086.41	5635.82	109.77	4910.47	50.98	86.01	56.40	67.05	0.00	99.27	62.44	46.22	54.40	71.49	0	0.00	0	0	0	0	0	0	0	0	0	683.91	0.00	12648.50	5490.66	0.00	12799	7201
0.1	0.1	100000	200000	20000	104857600	104857600	100000.0	400	50	46008371	13969.41	8095.86	138.20	7155.43	64.09	111.57	74.04	91.84	0.00	122.08	82.03	60.86	73.39	104.98	0	0.00	0	0	0	0	0	0	0	0	0	704.18	0.00	12502.50	7770.74	0.00	13068	6932
0.1	0.1	100000	200000	20000	104857600	104857600	100000.0	450	75	44629924	14166.15	13433.53	208.78	12035.79	97.25	172.69	109.31	130.23	0.00	163.29	126.82	92.66	109.72	144.31	0	0.00	0	0	0	0	0	0	0	0	0	724.04	0.00	12674.56	13254.09	0.00	13300	6700
0.1	0.1	100000	200000	20000	104857600	104857600	100000.0	500	160	43326111	15674.70	31258.24	450.60	28366.95	207.69	351.70	225.83	281.99	0.00	304.65	259.67	194.76	228.76	333.70	0	0.00	0	0	0	0	0	0	0	0	0	741.58	0.00	14146.08	31064.29	0.00	13525	6475
0.1	0.1	100000	200000	20000	104857600	104857600	100000.0	550	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	100000	200000	20000	104857600	104857600	100000.0	600	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	100000	200000	20000	104857600	104857600	100000.0	650	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	100000	200000	20000	104857600	104857600	100000.0	700	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	100000	200000	20000	104857600	104857600	100000.0	750	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	100000	200000	20000	104857600	104857600	100000.0	800	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	100000	200000	20000	104857600	104857600	100000.0	850	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	100000	200000	20000	104857600	104857600	100000.0	900	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	100000	200000	20000	104857600	104857600	100000.0	950	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	100000	200000	20000	104857600	104857600	100000.0	1000	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	100000	200000	20000	104857600	104857600	100000.0	1050	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	100000	200000	20000	104857600	104857600	100000.0	1100	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	100000	200000	20000	104857600	104857600	100000.0	1150	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	100000	200000	20000	104857600	104857600	100000.0	1200	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	100000	200000	20000	104857600	104857600	100000.0	1250	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	100000	200000	20000	104857600	104857600	100000.0	1300	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	100000	200000	20000	104857600	104857600	100000.0	1350	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	100000	200000	20000	104857600	104857600	100000.0	1400	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	100000	200000	20000	104857600	104857600	100000.0	1450	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	100000	200000	20000	104857600	104857600	100000.0	1500	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	100000	200000	20000	104857600	104857600	100000.0	1550	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	100000	200000	20000	104857600	104857600	100000.0	1600	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	100000	200000	20000	115343360	115343360	100000.0	0	36	129183662	32969.05	979.47	92.55	244.84	37.57	81.83	43.15	76.24	0.00	162.91	57.35	52.64	46.09	62.60	0	0.00	0	0	0	0	0	0	0	0	0	0.00	0.00	32098.34	951.67	0.00	0	20000
0.1	0.1	100000	200000	20000	115343360	115343360	100000.0	50	23	78646295	21561.90	965.21	60.63	502.78	26.09	50.53	31.11	41.28	0.00	98.55	36.51	29.54	35.15	41.74	0	0.00	0	0	0	0	0	0	0	0	0	374.56	0.00	20380.53	922.01	0.00	7848	12152
0.1	0.1	100000	200000	20000	115343360	115343360	100000.0	100	21	66773677	18426.87	1242.59	54.71	827.97	24.42	46.39	30.15	38.84	0.00	86.03	33.26	24.90	29.22	42.22	0	0.00	0	0	0	0	0	0	0	0	0	481.57	0.00	17184.47	1184.60	0.00	9695	10305
0.1	0.1	100000	200000	20000	115343360	115343360	100000.0	150	21	60238523	16922.92	1621.78	59.50	1192.25	25.66	47.44	30.96	38.89	0.00	84.32	33.95	26.70	30.56	40.70	0	0.00	0	0	0	0	0	0	0	0	0	552.19	0.00	15598.13	1464.93	0.00	10737	9263
0.1	0.1	100000	200000	20000	115343360	115343360	100000.0	200	22	55886550	15206.33	2062.63	60.32	1626.13	27.42	47.11	32.52	43.50	0.00	81.20	36.26	24.81	30.41	45.61	0	0.00	0	0	0	0	0	0	0	0	0	603.12	0.00	13860.44	1972.78	0.00	11473	8527
0.1	0.1	100000	200000	20000	115343360	115343360	100000.0	250	23	52611744	14509.13	2553.60	64.43	2097.48	30.25	52.11	30.90	44.10	0.00	78.85	37.41	30.13	33.42	49.65	0	0.00	0	0	0	0	0	0	0	0	0	638.18	0.00	13119.62	2220.89	0.00	12012	7988
0.1	0.1	100000	200000	20000	115343360	115343360	100000.0	300	26	49825124	14380.62	3298.00	69.21	2803.81	31.97	56.85	37.67	44.52	0.00	83.80	41.24	30.34	38.18	50.41	0	0.00	0	0	0	0	0	0	0	0	0	658.30	0.00	12971.69	3172.79	0.00	12436	7564
0.1	0.1	100000	200000	20000	115343360	115343360	100000.0	350	29	47858591	13439.74	4221.44	81.51	3659.24	37.67	65.46	39.53	55.86	0.00	88.04	46.47	34.88	40.66	59.83	0	0.00	0	0	0	0	0	0	0	0	0	690.80	0.00	12015.60	3930.99	0.00	12799	7201
0.1	0.1	100000	200000	20000	115343360	115343360	100000.0	400	35	46072446	13631.28	5656.62	101.07	4983.48	42.75	80.36	51.34	64.90	0.00	96.92	58.08	41.84	50.14	76.84	0	0.00	0	0	0	0	0	0	0	0	0	700.25	0.00	12168.34	4851.25	0.00	13068	6932
0.1	0.1	100000	200000	20000	115343360	115343360	100000.0	450	45	44843114	13055.57	8022.51	126.35	7192.59	55.46	99.83	64.49	79.69	0.00	109.31	72.86	56.15	60.20	80.14	0	0.00	0	0	0	0	0	0	0	0	0	724.50	0.00	11574.24	7318.45	0.00	13300	6700
0.1	0.1	100000	200000	20000	115343360	115343360	100000.0	500	65	43591147	13165.27	12542.64	174.19	11340.31	83.90	142.30	80.77	131.99	0.00	147.57	102.79	89.82	92.34	131.53	0	0.00	0	0	0	0	0	0	0	0	0	732.57	0.00	11717.37	12154.78	0.00	13525	6475
0.1	0.1	100000	200000	20000	115343360	115343360	100000.0	550	119	42039972	14603.84	25334.13	329.85	23156.52	151.27	265.67	169.75	215.19	0.00	241.69	193.36	144.38	170.48	235.17	0	0.00	0	0	0	0	0	0	0	0	0	747.56	0.00	13085.41	24694.05	0.00	13739	6261
0.1	0.1	100000	200000	20000	115343360	115343360	100000.0	600	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	100000	200000	20000	115343360	115343360	100000.0	650	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	100000	200000	20000	115343360	115343360	100000.0	700	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	100000	200000	20000	115343360	115343360	100000.0	750	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	100000	200000	20000	115343360	115343360	100000.0	800	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	100000	200000	20000	115343360	115343360	100000.0	850	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	100000	200000	20000	115343360	115343360	100000.0	900	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	100000	200000	20000	115343360	115343360	100000.0	950	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	100000	200000	20000	115343360	115343360	100000.0	1000	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	100000	200000	20000	115343360	115343360	100000.0	1050	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	100000	200000	20000	115343360	115343360	100000.0	1100	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	100000	200000	20000	115343360	115343360	100000.0	1150	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	100000	200000	20000	115343360	115343360	100000.0	1200	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	100000	200000	20000	115343360	115343360	100000.0	1250	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	100000	200000	20000	115343360	115343360	100000.0	1300	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	100000	200000	20000	115343360	115343360	100000.0	1350	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	100000	200000	20000	115343360	115343360	100000.0	1400	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	100000	200000	20000	115343360	115343360	100000.0	1450	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	100000	200000	20000	115343360	115343360	100000.0	1500	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	100000	200000	20000	115343360	115343360	100000.0	1550	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	100000	200000	20000	115343360	115343360	100000.0	1600	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0


==> sorted-stashe.dat <==
key-alpha	size-alpha	min-obj-size	max-obj-size	dup min-heap-size	max-heap-size	ratio	cache-size GC	alloc_ctr	time.mu	time.gc	refType	scan	finalize	prepare	stacks	root	forward	release	init	hq.query_objects	hq.query_closure	finish	hittime.mu	hittime.gc	misstime.mu	misstime.gc	update	hits	misses	majorGC	majorGCTime	check_update_ctr	update_ctr	sizebefore	sizebeforeVolume	sizeafter	sizeafterVolume	avgsizeafter	avg-ent-before	avg-ent-after
0.1	0.1	10000	50000	50000	104857600	104857600	100000.0	0.0	7	25372907	2742.04	189.97	15.56	40.28	9.07	14.88	8.84	12.94	0.00	28.68	11.66	11.07	21.10	10.60	341.97	0.00	1114.93	82.88	3.12	36556	13444	0	0.00	63444	7	7	12071	7	0	0.00	1724.42	0.00
0.1	0.1	10000	50000	50000	104857600	104857600	100000.0	0.05	8	24405958	2763.03	374.25	16.68	38.59	7.28	14.58	8.71	15.61	0.00	26.20	10.48	9.41	211.32	9.32	355.05	0.00	1133.79	184.64	3.35	37312	12688	0	0.00	62688	8	8	13556	8	1738	5239653.00	1694.50	217.25
0.1	0.1	10000	50000	50000	104857600	104857600	100000.0	0.1	8	23665667	2692.18	504.07	19.31	43.88	9.36	16.48	9.76	14.31	0.00	25.33	12.35	11.25	325.12	14.75	365.47	0.00	1054.07	188.99	3.84	38048	11952	0	0.00	61952	8	8	13865	8	3506	10479864.00	1733.12	438.25
0.1	0.1	10000	50000	50000	104857600	104857600	100000.0	0.15	8	23370866	2685.20	512.02	14.45	38.98	6.07	14.34	8.35	15.88	0.00	23.70	10.46	7.54	360.12	7.68	371.94	61.34	1001.40	202.42	3.79	38765	11235	0	0.00	61235	8	8	14759	8	5270	15725064.00	1844.87	658.75
0.1	0.1	10000	50000	50000	104857600	104857600	100000.0	0.2	9	22717257	2658.87	716.82	24.14	52.89	11.48	20.03	11.34	17.70	0.00	30.60	14.10	12.06	499.80	22.08	374.95	0.00	974.92	155.78	3.65	39259	10741	0	0.00	60741	9	9	17261	9	7868	20966842.66	1917.88	874.22
0.1	0.1	10000	50000	50000	104857600	104857600	100000.0	0.25	9	22308769	2644.11	789.29	23.83	54.46	12.22	19.83	10.86	17.08	0.00	30.64	14.11	15.09	568.20	20.06	381.36	0.00	948.25	260.22	3.45	39806	10194	0	0.00	60194	9	9	17973	9	9764	26211869.33	1997.00	1084.88
0.1	0.1	10000	50000	50000	104857600	104857600	100000.0	0.3	10	21603084	2612.07	955.41	24.62	52.74	11.01	19.77	10.80	19.40	0.00	29.11	15.07	12.99	739.53	16.64	387.98	0.00	935.34	483.31	4.66	40312	9688	0	0.00	59688	10	10	21045	10	13024	31454332.80	2104.50	1302.40
0.1	0.1	10000	50000	50000	104857600	104857600	100000.0	0.35	11	21666264	2652.35	1156.38	26.31	58.98	11.62	20.37	12.91	18.61	0.00	30.23	14.32	13.29	927.90	13.35	395.65	0.00	915.15	522.12	5.10	40674	9326	0	0.00	59326	11	11	24124	11	16630	36695238.54	2193.09	1511.81
0.1	0.1	10000	50000	50000	104857600	104857600	100000.0	0.4	12	20889310	2635.58	1431.48	31.95	72.68	14.42	27.31	15.60	20.53	0.00	32.20	18.90	18.49	1150.79	25.11	400.19	0.00	909.32	470.57	4.88	41050	8950	0	0.00	58950	11	11	25825	11	18988	41939594.18	2347.72	1726.18
0.1	0.1	10000	50000	50000	104857600	104857600	100000.0	0.45	14	20562874	2650.70	1823.07	37.74	83.35	14.98	31.81	17.57	25.01	0.00	37.30	22.77	21.50	1495.90	27.51	403.11	0.00	918.76	787.98	5.44	41427	8573	0	0.00	58573	13	13	31898	13	25311	47180536.61	2453.69	1947.00
0.1	0.1	10000	50000	50000	104857600	104857600	100000.0	0.5	16	20192741	2667.32	2264.85	43.75	96.45	18.75	33.69	19.61	30.32	0.00	40.28	25.19	22.79	1897.43	31.13	407.27	0.00	961.96	1439.37	6.58	41706	8294	0	0.00	58294	15	15	38229	15	32352	52425654.39	2548.59	2156.80
0.1	0.1	10000	50000	50000	104857600	104857600	100000.0	0.55	20	19778551	2762.71	3063.09	55.80	122.63	24.92	45.40	24.81	35.69	0.00	47.00	32.05	30.73	2594.14	42.70	413.63	0.00	1021.89	1821.54	6.58	41966	8034	0	0.00	58034	18	18	48256	18	42715	57668174.66	2680.88	2373.05
0.1	0.1	10000	50000	50000	104857600	104857600	100000.0	0.6	27	19523281	2916.60	4418.78	73.14	163.43	36.56	59.74	35.22	49.02	0.00	54.60	43.44	41.19	3796.83	55.42	422.95	0.00	1129.69	2259.22	10.11	42209	7791	0	0.00	57791	25	25	69717	25	64674	62909391.35	2788.67	2586.96
0.1	0.1	10000	50000	50000	104857600	104857600	100000.0	0.65	50	19450820	3413.77	8731.81	131.33	296.25	62.32	102.64	61.71	83.78	0.00	90.58	78.33	67.80	7648.25	98.00	432.29	0.00	1484.59	3707.14	20.40	42455	7545	0	0.00	57545	46	46	133592	46	128954	68153755.30	2904.17	2803.34
0.1	0.1	10000	50000	50000	104857600	104857600	100000.0	0.7	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	10000	50000	50000	104857600	104857600	100000.0	0.75	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	10000	50000	50000	104857600	104857600	100000.0	0.8	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	10000	50000	50000	104857600	104857600	100000.0	0.85	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	10000	50000	50000	104857600	104857600	100000.0	0.9	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	10000	50000	50000	104857600	104857600	100000.0	0.95	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	10000	50000	50000	104857600	104857600	100000.0	1.0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	10000	50000	50000	115343360	115343360	100000.0	0.0	6	24719676	2699.63	163.93	14.51	33.92	5.89	12.72	7.17	11.87	0.00	27.14	9.74	8.89	19.02	10.45	347.59	0.00	1088.03	110.02	2.63	37110	12890	0	0.00	62890	6	6	11280	6	0	0.00	1880.00	0.00
0.1	0.1	10000	50000	50000	115343360	115343360	100000.0	0.05	7	24176797	2709.72	397.62	16.67	40.74	8.19	14.85	8.67	13.47	0.00	26.44	10.34	11.05	231.43	12.95	363.33	0.00	1069.30	176.01	3.26	37714	12286	0	0.00	62286	7	7	12869	7	1688	5762499.42	1838.42	241.14
0.1	0.1	10000	50000	50000	115343360	115343360	100000.0	0.1	7	23256650	2690.79	481.30	18.52	41.45	7.91	14.77	8.50	12.67	0.00	25.83	10.94	11.09	313.30	15.39	367.47	0.00	1050.13	258.34	3.38	38479	11521	0	0.00	61521	7	7	13006	7	3338	11528163.42	1858.00	476.85
0.1	0.1	10000	50000	50000	115343360	115343360	100000.0	0.15	7	23213300	2670.41	508.93	14.87	34.74	6.40	14.82	9.01	12.74	0.00	24.46	10.56	8.78	358.34	9.39	377.52	0.00	987.78	430.32	3.78	39216	10784	0	0.00	60784	7	7	13851	7	5007	17297204.57	1978.71	715.28
0.1	0.1	10000	50000	50000	115343360	115343360	100000.0	0.2	8	21912846	2603.06	646.78	18.55	41.93	8.34	15.04	8.45	14.98	0.00	27.07	11.71	8.55	477.61	12.90	383.04	0.00	939.02	236.98	4.10	39844	10156	0	0.00	60156	8	8	16721	8	7634	23065296.00	2090.12	954.25
0.1	0.1	10000	50000	50000	115343360	115343360	100000.0	0.25	8	21749171	2600.43	762.62	20.67	46.60	11.08	17.88	9.77	14.50	0.00	28.39	12.67	12.93	569.29	15.03	385.59	0.00	940.27	568.48	4.10	40202	9798	0	0.00	59798	8	8	17367	8	9555	28830657.00	2170.87	1194.37
0.1	0.1	10000	50000	50000	115343360	115343360	100000.0	0.3	9	21193960	2573.82	937.95	23.44	50.50	11.03	19.65	11.27	16.54	0.00	27.41	14.63	13.87	728.47	15.31	393.06	0.00	887.66	309.30	4.23	40768	9232	0	0.00	59232	9	9	20682	9	12904	34599784.00	2298.00	1433.77
0.1	0.1	10000	50000	50000	115343360	115343360	100000.0	0.35	9	20585045	2554.84	1013.20	19.09	44.63	9.24	16.65	8.41	16.58	0.00	26.96	12.49	9.19	833.78	12.78	403.42	0.00	860.62	224.89	4.62	41137	8863	0	0.00	58863	9	9	21602	9	14999	40366813.33	2400.22	1666.55
0.1	0.1	10000	50000	50000	115343360	115343360	100000.0	0.4	10	20399360	2587.30	1264.37	24.08	52.71	11.08	19.20	12.92	16.21	0.00	30.40	14.64	12.04	1050.07	17.60	408.97	0.00	865.67	501.42	4.86	41491	8509	0	0.00	58509	9	9	23118	9	17077	46133005.33	2568.66	1897.44
0.1	0.1	10000	50000	50000	115343360	115343360	100000.0	0.45	12	20161870	2579.04	1635.13	26.61	65.36	11.05	20.16	13.34	22.36	0.00	29.28	16.34	9.82	1401.69	13.02	413.85	0.00	861.78	399.96	5.59	41802	8198	0	0.00	58198	11	11	29452	11	23505	51901627.63	2677.45	2136.81
0.1	0.1	10000	50000	50000	115343360	115343360	100000.0	0.5	14	20222789	2681.20	2140.94	37.64	86.31	18.46	30.42	16.53	25.08	0.00	36.61	22.20	21.52	1812.92	24.97	416.24	0.00	922.99	1082.00	5.52	42062	7938	0	0.00	57938	13	13	36172	13	30802	57667659.69	2782.46	2369.38
0.1	0.1	10000	50000	50000	115343360	115343360	100000.0	0.55	17	19338592	2678.62	2764.25	42.46	96.46	18.78	32.23	18.67	30.48	0.00	42.31	23.91	21.28	2402.10	31.46	422.88	0.00	908.63	608.48	6.71	42363	7637	0	0.00	57637	15	15	44107	15	39118	63434915.20	2940.46	2607.86
0.1	0.1	10000	50000	50000	115343360	115343360	100000.0	0.6	23	19302256	2794.05	3938.31	47.56	115.97	22.04	35.21	21.97	41.53	0.00	45.00	29.75	18.91	3528.19	26.28	426.87	0.00	1025.63	1345.37	10.52	42601	7399	0	0.00	57399	21	21	64132	21	59736	69201158.85	3053.90	2844.57
0.1	0.1	10000	50000	50000	115343360	115343360	100000.0	0.65	40	19123323	3190.91	7521.45	98.30	237.90	41.63	76.22	49.47	64.15	0.00	75.59	56.79	47.33	6692.57	70.95	430.70	0.00	1357.45	3929.63	15.44	42810	7190	0	0.00	57190	36	36	114994	36	110982	74969728.66	3194.27	3082.83
0.1	0.1	10000	50000	50000	115343360	115343360	100000.0	0.7	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	10000	50000	50000	115343360	115343360	100000.0	0.75	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	10000	50000	50000	115343360	115343360	100000.0	0.8	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	10000	50000	50000	115343360	115343360	100000.0	0.85	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	10000	50000	50000	115343360	115343360	100000.0	0.9	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	10000	50000	50000	115343360	115343360	100000.0	0.95	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	10000	50000	50000	115343360	115343360	100000.0	1.0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	50000	100000	10000	104857600	104857600	100000.0	0.0	3	12892634	1357.80	73.78	6.46	15.36	3.16	6.56	3.98	5.76	0.00	11.73	4.77	3.72	5.90	3.19	175.74	0.00	910.13	73.78	0.49	6555	3445	0	0.00	13445	3	3	2638	3	0	0.00	879.33	0.00
0.1	0.1	50000	100000	10000	104857600	104857600	100000.0	0.05	4	12940262	1391.50	237.79	10.78	23.78	4.40	8.79	5.52	6.05	0.00	14.48	6.34	6.08	142.21	8.36	179.07	0.00	927.60	197.23	0.64	6587	3413	0	0.00	13413	4	4	3291	4	286	5229810.00	822.75	71.50
0.1	0.1	50000	100000	10000	104857600	104857600	100000.0	0.1	5	12732885	1397.45	410.77	13.39	26.59	6.02	10.09	6.17	8.84	0.00	16.12	7.27	7.25	297.71	7.42	179.72	0.00	932.20	326.55	1.02	6605	3395	0	0.00	13395	5	5	3716	5	714	10458792.00	743.20	142.80
0.1	0.1	50000	100000	10000	104857600	104857600	100000.0	0.15	5	12172933	1369.19	444.80	12.67	27.93	6.05	10.69	6.19	9.10	0.00	15.54	7.83	6.22	330.56	9.57	185.86	0.00	895.91	375.52	1.15	6793	3207	0	0.00	13207	5	5	4060	5	1081	15702417.59	812.00	216.19
0.1	0.1	50000	100000	10000	104857600	104857600	100000.0	0.2	4	11903186	1342.39	323.38	5.76	19.07	3.13	7.42	4.76	6.86	0.00	10.96	5.35	4.47	248.89	4.50	189.01	0.00	867.36	247.65	0.88	6878	3122	0	0.00	13122	4	4	3393	4	1156	20953824.00	848.25	289.00
0.1	0.1	50000	100000	10000	104857600	104857600	100000.0	0.25	5	11703208	1342.17	465.26	13.35	29.56	7.58	11.04	6.87	8.12	0.00	14.49	7.42	7.31	347.04	11.19	193.01	0.00	856.80	278.56	1.06	6950	3050	0	0.00	13050	5	5	4451	5	1814	26200339.19	890.20	362.80
0.1	0.1	50000	100000	10000	104857600	104857600	100000.0	0.3	5	11448869	1336.96	511.42	12.93	28.06	4.58	11.17	7.16	8.75	0.00	15.13	8.04	5.94	398.54	8.59	192.17	0.00	851.32	410.08	1.31	7014	2986	0	0.00	12986	5	5	4530	5	2187	31443211.19	906.00	437.39
0.1	0.1	50000	100000	10000	104857600	104857600	100000.0	0.35	5	11252521	1326.60	548.18	9.94	25.41	5.26	8.48	6.83	6.93	0.00	13.70	6.61	5.06	449.87	9.39	193.92	0.00	840.18	442.22	0.92	7075	2925	0	0.00	12925	5	5	4552	5	2543	36681532.79	910.39	508.60
0.1	0.1	50000	100000	10000	104857600	104857600	100000.0	0.4	6	11136498	1342.09	720.86	13.89	32.24	6.66	12.46	7.76	10.91	0.00	16.71	8.74	6.69	590.48	10.68	198.51	0.00	861.07	720.86	1.02	7136	2864	0	0.00	12864	6	6	5625	6	3493	41907512.00	937.50	582.16
0.1	0.1	50000	100000	10000	104857600	104857600	100000.0	0.45	7	10995015	1335.75	880.49	13.79	32.12	5.77	12.19	8.18	11.18	0.00	15.25	9.26	5.22	756.08	9.21	200.75	0.00	843.00	634.43	1.51	7184	2816	0	0.00	12816	7	7	6747	7	4591	47161244.57	963.85	655.85
0.1	0.1	50000	100000	10000	104857600	104857600	100000.0	0.5	7	10814302	1339.39	945.54	14.82	30.30	5.90	11.32	8.92	9.99	0.00	16.20	8.41	6.56	821.75	7.98	202.77	0.00	841.20	679.48	1.49	7225	2775	0	0.00	12775	7	7	6901	7	5111	52408148.57	985.85	730.14
0.1	0.1	50000	100000	10000	104857600	104857600	100000.0	0.55	9	10753478	1383.96	1340.88	21.69	46.63	9.64	18.71	11.59	14.08	0.00	20.40	13.35	11.34	1154.88	13.78	204.92	0.00	884.54	1047.62	1.59	7267	2733	0	0.00	12733	9	9	9068	9	7233	57657120.00	1007.55	803.66
0.1	0.1	50000	100000	10000	104857600	104857600	100000.0	0.6	12	10621464	1447.90	1947.22	35.36	66.55	14.38	25.98	15.64	20.65	0.00	26.55	19.66	16.33	1677.15	24.49	208.33	0.00	924.97	1296.86	2.38	7308	2692	0	0.00	12692	12	12	12323	12	10515	62890242.00	1026.91	876.25
0.1	0.1	50000	100000	10000	104857600	104857600	100000.0	0.65	17	10425288	1531.74	2897.48	38.77	90.09	19.26	32.97	24.24	26.07	0.00	32.40	24.54	15.88	2558.77	29.27	207.44	0.00	1006.25	2215.76	2.87	7355	2645	0	0.00	12645	16	16	16889	16	15193	68135035.50	1055.56	949.56
0.1	0.1	50000	100000	10000	104857600	104857600	100000.0	0.7	36	10511544	1984.08	6556.60	91.96	195.22	41.09	73.46	43.22	52.43	0.00	63.82	57.05	41.90	5822.66	66.98	213.41	0.00	1404.70	4917.69	5.61	7380	2620	0	0.00	12620	35	35	37339	35	35779	73380151.54	1066.82	1022.25
0.1	0.1	50000	100000	10000	104857600	104857600	100000.0	0.75	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	50000	100000	10000	104857600	104857600	100000.0	0.8	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	50000	100000	10000	104857600	104857600	100000.0	0.85	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	50000	100000	10000	104857600	104857600	100000.0	0.9	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	50000	100000	10000	104857600	104857600	100000.0	0.95	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	50000	100000	10000	104857600	104857600	100000.0	1.0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	50000	100000	10000	115343360	115343360	100000.0	0.0	3	12916206	1374.92	77.28	6.61	16.05	3.34	5.70	3.07	6.04	0.00	12.95	5.15	4.32	6.37	3.93	177.98	0.00	918.47	77.28	0.42	6597	3403	0	0.00	13403	3	3	2882	3	0	0.00	960.66	0.00
0.1	0.1	50000	100000	10000	115343360	115343360	100000.0	0.05	4	12731443	1402.47	295.63	11.25	22.25	5.22	8.54	5.03	7.23	0.00	13.80	6.23	4.58	202.17	6.10	181.82	0.00	933.88	295.63	0.91	6586	3414	0	0.00	13414	4	4	3277	4	320	5743374.00	819.25	80.00
0.1	0.1	50000	100000	10000	115343360	115343360	100000.0	0.1	4	12003614	1347.25	297.12	9.36	20.47	4.18	7.23	3.96	7.58	0.00	13.58	5.67	5.04	212.04	7.35	188.73	0.00	872.37	297.12	1.02	6827	3173	0	0.00	13173	4	4	3646	4	634	11515728.00	911.50	158.50
0.1	0.1	50000	100000	10000	115343360	115343360	100000.0	0.15	4	11911360	1352.93	343.80	9.86	20.07	4.19	8.48	5.36	5.95	0.00	12.19	5.62	5.51	258.53	6.84	190.38	0.00	870.90	239.82	1.00	6859	3141	0	0.00	13141	4	4	3567	4	960	17278854.00	891.75	240.00
0.1	0.1	50000	100000	10000	115343360	115343360	100000.0	0.2	4	11795560	1334.67	395.29	9.92	20.91	3.33	8.89	5.70	6.22	0.00	14.67	6.37	5.89	303.14	8.85	189.49	0.00	867.54	395.29	0.98	6917	3083	0	0.00	13083	4	4	3617	4	1278	23046792.00	904.25	319.50
0.1	0.1	50000	100000	10000	115343360	115343360	100000.0	0.25	4	11415467	1332.98	414.25	8.59	19.81	4.82	6.61	5.31	5.27	0.00	13.54	5.31	4.92	332.37	7.44	193.59	0.00	851.11	414.25	0.90	7022	2978	0	0.00	12978	4	4	3835	4	1597	28811262.00	958.75	399.25
0.1	0.1	50000	100000	10000	115343360	115343360	100000.0	0.3	4	11247276	1301.52	411.52	6.78	17.76	3.42	6.05	4.31	6.94	0.00	11.76	5.22	3.29	339.62	5.05	195.71	0.00	810.82	101.60	1.08	7101	2899	0	0.00	12899	4	4	4051	4	1926	34588410.00	1012.75	481.50
0.1	0.1	50000	100000	10000	115343360	115343360	100000.0	0.35	4	11025588	1311.68	480.37	10.31	22.85	4.93	9.63	5.16	7.38	0.00	11.63	6.83	6.60	384.45	10.04	202.26	0.00	825.66	480.37	1.06	7175	2825	0	0.00	12825	4	4	4058	4	2247	40354674.00	1014.50	561.75
0.1	0.1	50000	100000	10000	115343360	115343360	100000.0	0.4	5	10870762	1300.88	613.42	10.74	23.82	4.39	7.46	4.96	8.34	0.00	12.75	6.07	3.80	524.60	6.17	202.89	0.00	813.69	490.40	1.23	7226	2774	0	0.00	12774	5	5	5273	5	3210	46118044.79	1054.59	642.00
0.1	0.1	50000	100000	10000	115343360	115343360	100000.0	0.45	5	10723340	1313.90	687.30	11.42	25.41	5.49	9.46	6.63	8.62	0.00	13.52	7.42	5.15	583.55	10.25	203.44	0.00	824.00	687.30	1.11	7259	2741	0	0.00	12741	5	5	5352	5	3619	51881246.39	1070.40	723.79
0.1	0.1	50000	100000	10000	115343360	115343360	100000.0	0.5	6	10642140	1334.98	889.05	13.75	29.69	6.73	11.96	7.58	10.20	0.00	14.69	8.95	4.96	770.45	8.37	206.36	0.00	837.58	743.12	1.43	7302	2698	0	0.00	12698	6	6	6533	6	4819	57655548.00	1088.83	803.16
0.1	0.1	50000	100000	10000	115343360	115343360	100000.0	0.55	7	10515284	1342.15	1146.14	18.90	39.48	8.52	15.88	9.60	10.79	0.00	16.55	11.23	9.72	988.25	14.37	205.32	0.00	835.23	656.31	1.68	7344	2656	0	0.00	12656	7	7	7727	7	6180	63415957.71	1103.85	882.85
0.1	0.1	50000	100000	10000	115343360	115343360	100000.0	0.6	9	10320711	1385.41	1585.63	25.91	52.06	11.64	19.18	12.29	14.35	0.00	20.18	13.93	12.69	1381.91	17.31	205.98	0.00	882.91	1409.99	1.88	7388	2612	0	0.00	12612	9	9	10162	9	8684	69182597.33	1129.11	964.88
0.1	0.1	50000	100000	10000	115343360	115343360	100000.0	0.65	13	10244529	1466.39	2374.58	26.20	60.74	12.01	21.82	17.01	19.58	0.00	25.48	17.93	9.32	2144.00	17.10	208.44	0.00	950.68	1819.61	2.57	7415	2585	0	0.00	12585	12	12	13988	12	12535	74948224.00	1165.66	1044.58
0.1	0.1	50000	100000	10000	115343360	115343360	100000.0	0.7	26	10205432	1796.56	5153.75	69.14	143.14	32.95	54.27	32.61	35.99	0.00	44.39	41.01	29.86	4616.28	50.24	216.62	0.00	1234.77	3760.68	4.65	7449	2551	0	0.00	12551	25	25	29512	25	28123	80718678.71	1180.48	1124.92
0.1	0.1	50000	100000	10000	115343360	115343360	100000.0	0.75	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	50000	100000	10000	115343360	115343360	100000.0	0.8	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	50000	100000	10000	115343360	115343360	100000.0	0.85	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	50000	100000	10000	115343360	115343360	100000.0	0.9	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	50000	100000	10000	115343360	115343360	100000.0	0.95	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	50000	100000	10000	115343360	115343360	100000.0	1.0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	100000	200000	20000	104857600	104857600	100000.0	0.0	16	54681628	14558.18	418.34	40.34	88.73	17.46	37.61	20.83	29.43	0.00	71.61	27.35	23.23	24.38	33.19	621.48	0.00	13202.01	418.34	1.72	11724	8276	0	0.00	28276	16	16	8077	16	0	0.00	504.81	0.00
0.1	0.1	100000	200000	20000	104857600	104857600	100000.0	0.05	22	55604515	14892.11	1486.71	40.93	98.91	18.30	39.20	24.43	39.20	0.00	72.09	30.75	20.70	1069.90	22.31	618.06	0.00	13530.47	1281.68	2.89	11580	8420	0	0.00	28420	22	22	9044	22	773	5196764.72	411.09	35.13
0.1	0.1	100000	200000	20000	104857600	104857600	100000.0	0.1	20	52583333	14213.22	1460.95	56.92	117.41	26.04	46.99	25.14	37.78	0.00	73.97	33.66	28.88	964.65	41.43	648.50	0.00	12833.06	1352.31	3.02	12044	7956	0	0.00	27956	20	20	8949	20	1413	10454068.80	447.44	70.65
0.1	0.1	100000	200000	20000	104857600	104857600	100000.0	0.15	23	51756505	14062.62	1986.03	57.82	122.76	25.10	47.48	30.43	40.16	0.00	75.00	34.43	27.65	1475.95	36.53	654.89	0.00	12675.67	1986.13	3.15	12181	7819	0	0.00	27819	23	23	9972	23	2466	15679642.43	433.56	107.21
0.1	0.1	100000	200000	20000	104857600	104857600	100000.0	0.2	22	50197384	13587.14	1984.64	62.14	128.46	24.91	51.66	27.83	40.72	0.00	77.60	37.40	33.19	1444.43	49.31	660.66	0.00	12226.80	1895.99	3.28	12446	7554	0	0.00	27554	22	22	10292	22	3153	20939578.90	467.81	143.31
0.1	0.1	100000	200000	20000	104857600	104857600	100000.0	0.25	24	49037422	13371.29	2361.85	70.63	142.50	31.09	55.42	31.85	43.50	0.00	76.93	40.65	33.74	1775.38	52.70	670.11	0.00	12015.39	2150.24	3.57	12620	7380	0	0.00	27380	24	24	11507	24	4321	26180126.00	479.45	180.04
0.1	0.1	100000	200000	20000	104857600	104857600	100000.0	0.3	25	48000046	13252.19	2669.95	69.98	150.61	31.44	58.88	37.14	39.12	0.00	79.72	41.81	36.35	2062.01	54.36	687.93	0.00	11841.23	2332.48	3.39	12768	7232	0	0.00	27232	25	25	12214	25	5403	31419290.87	488.56	216.12
0.1	0.1	100000	200000	20000	104857600	104857600	100000.0	0.35	26	47361889	13027.52	2926.88	70.97	152.76	34.29	58.80	32.85	49.99	0.00	81.15	43.05	37.67	2298.58	55.96	694.01	0.00	11606.88	2927.13	3.84	12935	7065	0	0.00	27065	26	26	13162	26	6572	36670724.30	506.23	252.76
0.1	0.1	100000	200000	20000	104857600	104857600	100000.0	0.4	29	46454041	12790.51	3513.55	81.49	171.30	37.66	66.44	38.97	49.33	0.00	86.91	47.76	40.43	2820.98	60.38	697.19	0.00	11394.67	3270.83	4.31	13081	6919	0	0.00	26919	29	29	15000	29	8388	41901207.72	517.24	289.24
0.1	0.1	100000	200000	20000	104857600	104857600	100000.0	0.45	32	45725991	12715.99	4159.04	86.66	186.75	41.51	72.04	42.28	59.49	0.00	87.53	52.71	45.91	3405.94	76.39	704.02	0.00	11330.08	4028.03	4.19	13180	6820	0	0.00	26820	32	32	16896	32	10416	47146609.50	528.00	325.50
0.1	0.1	100000	200000	20000	104857600	104857600	100000.0	0.5	37	45097680	12767.08	5230.98	102.95	212.92	50.20	84.31	50.85	63.48	0.00	96.99	62.13	51.28	4360.77	79.48	724.69	0.00	11329.54	4949.56	4.66	13278	6722	0	0.00	26722	37	37	19649	37	13377	52388281.94	531.05	361.54
0.1	0.1	100000	200000	20000	104857600	104857600	100000.0	0.55	45	44317595	12730.76	6863.40	121.17	254.91	53.55	97.40	61.37	74.07	0.00	108.25	72.09	58.02	5854.67	90.75	727.39	0.00	11278.82	5947.88	5.47	13399	6601	0	0.00	26601	45	45	24083	45	17943	57634801.60	535.17	398.73
0.1	0.1	100000	200000	20000	104857600	104857600	100000.0	0.6	58	44141245	13086.91	9572.01	157.11	335.25	69.09	131.89	72.16	109.02	0.00	132.50	95.92	84.09	8240.91	115.93	742.75	0.00	11589.46	8745.14	6.38	13465	6535	0	0.00	26535	58	58	31252	58	25234	62871423.72	538.82	435.06
0.1	0.1	100000	200000	20000	104857600	104857600	100000.0	0.65	83	43525078	13374.48	14592.13	222.05	481.74	102.38	182.18	110.16	142.90	0.00	172.27	133.78	111.95	12730.98	172.60	740.57	0.00	11881.23	13535.50	8.75	13566	6434	0	0.00	26434	83	83	45059	83	39127	68117840.38	542.87	471.40
0.1	0.1	100000	200000	20000	104857600	104857600	100000.0	0.7	148	42941969	14921.05	27777.40	413.91	857.98	181.45	337.26	206.25	232.28	0.00	279.72	247.77	207.16	24441.75	319.35	771.33	0.00	13302.80	25529.37	15.78	13648	6352	0	0.00	26352	147	147	80507	147	74702	73362371.91	547.66	508.17
0.1	0.1	100000	200000	20000	104857600	104857600	100000.0	0.75	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	100000	200000	20000	104857600	104857600	100000.0	0.8	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	100000	200000	20000	104857600	104857600	100000.0	0.85	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	100000	200000	20000	104857600	104857600	100000.0	0.9	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	100000	200000	20000	104857600	104857600	100000.0	0.95	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	100000	200000	20000	104857600	104857600	100000.0	1.0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	100000	200000	20000	115343360	115343360	100000.0	0.0	14	53499014	14066.75	361.68	34.95	76.01	15.09	30.29	17.94	23.29	0.00	67.99	21.92	20.31	21.73	27.02	629.52	0.00	12723.03	311.80	2.41	11955	8045	0	0.00	28045	14	14	7784	14	0	0.00	556.00	0.00
0.1	0.1	100000	200000	20000	115343360	115343360	100000.0	0.05	17	52927966	14215.33	1167.10	45.29	96.79	20.19	36.85	23.22	27.70	0.00	67.89	26.47	25.01	758.07	33.22	645.46	0.00	12855.55	1167.09	2.33	11997	8003	0	0.00	28003	17	17	8127	17	664	5737527.52	478.05	39.05
0.1	0.1	100000	200000	20000	115343360	115343360	100000.0	0.1	18	51490376	13836.08	1455.27	46.79	102.28	21.50	40.43	22.99	34.75	0.00	70.25	28.79	25.27	1019.35	33.13	655.87	0.00	12461.71	1332.95	2.62	12236	7764	0	0.00	27764	18	18	8697	18	1416	11498838.66	483.16	78.66
0.1	0.1	100000	200000	20000	115343360	115343360	100000.0	0.15	20	50531522	13615.30	1799.31	45.88	100.03	19.59	36.87	23.60	35.25	0.00	71.39	25.99	20.68	1382.16	32.62	664.92	0.00	12221.05	1516.88	3.10	12421	7579	0	0.00	27579	20	20	9732	20	2372	17255971.19	486.60	118.59
0.1	0.1	100000	200000	20000	115343360	115343360	100000.0	0.2	20	48717568	13271.23	1976.17	54.99	112.54	25.70	42.35	25.76	32.79	0.00	73.77	30.59	26.55	1504.72	45.75	685.64	0.00	11867.01	1869.88	3.26	12686	7314	0	0.00	27314	20	20	10256	20	3150	23027770.80	512.79	157.50
0.1	0.1	100000	200000	20000	115343360	115343360	100000.0	0.25	21	47741719	12951.54	2246.08	58.30	122.07	23.68	47.44	28.20	36.80	0.00	75.34	33.80	29.78	1737.50	43.48	684.04	0.00	11574.99	2087.77	3.50	12865	7135	0	0.00	27135	21	21	11053	21	4159	28798616.00	526.33	198.04
0.1	0.1	100000	200000	20000	115343360	115343360	100000.0	0.3	22	46776474	12754.99	2413.11	48.06	102.71	23.25	40.38	23.67	43.13	0.00	71.90	30.76	22.19	1967.73	32.00	692.22	0.00	11381.99	2309.05	3.58	12997	7003	0	0.00	27003	22	22	12001	22	5245	34569033.81	545.50	238.40
0.1	0.1	100000	200000	20000	115343360	115343360	100000.0	0.35	23	45893300	12570.03	2843.16	58.67	131.67	28.11	49.10	29.55	41.55	0.00	76.33	35.42	32.44	2303.94	52.24	702.06	0.00	11189.74	2559.29	3.48	13146	6854	0	0.00	26854	23	23	12715	23	6390	40330504.69	552.82	277.82
0.1	0.1	100000	200000	20000	115343360	115343360	100000.0	0.4	24	44885629	12356.96	3142.00	65.65	140.98	30.37	54.29	32.55	39.80	0.00	77.70	38.82	31.74	2567.14	48.38	709.82	0.00	10976.05	3013.54	3.90	13308	6692	0	0.00	26692	24	24	13768	24	7636	46101887.00	573.66	318.16
0.1	0.1	100000	200000	20000	115343360	115343360	100000.0	0.45	27	44714124	12308.64	3672.64	56.82	129.38	24.58	42.45	31.86	43.96	0.00	73.26	33.91	24.28	3168.31	30.94	732.48	134.42	10864.55	3132.61	4.02	13403	6597	0	0.00	26597	27	27	15749	27	9686	51859651.55	583.29	358.74
0.1	0.1	100000	200000	20000	115343360	115343360	100000.0	0.5	31	43662385	12290.52	4667.64	73.97	162.59	35.19	62.29	42.14	47.61	0.00	79.59	45.23	34.91	4022.39	54.00	736.30	0.00	10834.18	4063.74	4.33	13521	6479	0	0.00	26479	31	31	18275	31	12348	57634239.48	589.51	398.32
0.1	0.1	100000	200000	20000	115343360	115343360	100000.0	0.55	38	43173348	12396.51	6330.52	102.34	221.11	50.34	86.56	54.13	63.66	0.00	96.78	63.07	46.77	5452.57	83.50	742.84	0.00	10914.92	5330.11	5.50	13582	6418	0	0.00	26418	38	38	22552	38	16680	63404709.47	593.47	438.94
0.1	0.1	100000	200000	20000	115343360	115343360	100000.0	0.6	48	42576215	12416.77	8583.99	131.20	274.44	58.32	108.71	63.84	81.20	0.00	121.79	77.55	64.90	7481.35	101.17	741.20	0.00	10977.25	7867.20	6.06	13701	6299	0	0.00	26299	48	48	28715	48	22996	69160298.50	598.22	479.08
0.1	0.1	100000	200000	20000	115343360	115343360	100000.0	0.65	68	42282492	12841.67	12962.59	184.39	387.26	80.81	148.78	91.17	109.70	0.00	149.73	107.79	91.55	11453.14	133.12	755.52	0.00	11336.92	12032.51	8.84	13784	6216	0	0.00	26216	68	68	40982	68	35296	74931896.11	602.67	519.05
0.1	0.1	100000	200000	20000	115343360	115343360	100000.0	0.7	116	41690147	14018.49	23632.66	313.80	661.04	135.53	260.72	152.67	201.80	0.00	234.29	187.95	166.74	21036.72	230.99	775.27	0.00	12442.07	21599.27	13.40	13868	6132	0	0.00	26132	115	115	69873	115	64322	80698563.54	607.59	559.32
0.1	0.1	100000	200000	20000	115343360	115343360	100000.0	0.75	500	41079360	23347.34	107375.96	1287.08	2733.06	592.68	1042.31	592.86	732.01	0.00	873.10	792.16	563.42	97092.38	983.17	825.04	422.43	21565.56	103516.73	52.15	13956	6044	0	0.00	26044	495	495	301799	495	296373	86466158.98	609.69	598.73
0.1	0.1	100000	200000	20000	115343360	115343360	100000.0	0.8	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	100000	200000	20000	115343360	115343360	100000.0	0.85	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	100000	200000	20000	115343360	115343360	100000.0	0.9	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	100000	200000	20000	115343360	115343360	100000.0	0.95	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	100000	200000	20000	115343360	115343360	100000.0	1.0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0


==> stashe-bycachesize.dat <==
key-alpha	size-alpha	min-obj-size	max-obj-size	trace-len	min-heap-size	max-heap-size	ratio	cache-size	GC	alloc_ctr	time.mu	time.gc	refType	scan	finalize	prepare	stacks	root	forward	release	init	hq.query_objects	hq.query_closure	finish	hittime.mu	hittime.gc	misstime.mu	misstime.gc	update	hits	misses	majorGC	majorGCTime	check_update_ctr	update_ctr	sizebefore	sizebeforeVolume	sizeafter	sizeafterVolume	avgsizeafter	avg-ent-before	avg-ent-after
0.1	0.1	10000	50000	20000	104857600	104857600	100000.0	0.0	3	10254092	1186.93	79.10	7.49	15.28	4.07	6.98	3.93	5.07	0.00	11.00	4.94	4.79	8.60	5.76	133.50	0.00	529.68	52.80	1.25	14684	5316	0	0.00	25316	3	3	5097	3	0	0.00	1699.00	0.00
0.1	0.1	50000	100000	20000	104857600	104857600	100000.0	0.0	7	25361027	2488.22	180.94	17.20	37.56	8.18	15.81	9.51	11.45	0.00	30.36	11.23	9.81	14.11	13.31	330.01	0.00	1603.13	130.59	0.98	13128	6872	0	0.00	26872	7	7	6301	7	0	0.00	900.14	0.00
0.1	0.1	100000	200000	20000	104857600	104857600	100000.0	0.0	16	54052407	14390.25	404.69	36.74	86.17	17.11	37.16	20.24	28.56	0.00	70.20	26.88	22.34	23.30	28.89	563.80	0.00	13123.59	404.68	1.73	11735	8265	0	0.00	28265	16	16	8155	16	0	0.00	509.68	0.00
0.1	0.1	10000	50000	20000	115343360	115343360	100000.0	0.0	2	10083108	1179.80	53.53	4.43	10.66	2.35	4.61	2.66	3.94	0.00	8.12	3.02	2.49	6.63	4.52	133.28	0.00	515.13	27.50	0.96	14848	5152	0	0.00	25152	2	2	3739	2	0	0.00	1869.50	0.00
0.1	0.1	50000	100000	20000	115343360	115343360	100000.0	0.0	6	24721909	2446.59	152.60	14.13	31.86	6.76	12.90	7.81	11.26	0.00	26.53	9.23	8.06	11.76	11.38	338.20	0.00	1558.40	126.08	1.44	13393	6607	0	0.00	26607	6	6	5897	6	0	0.00	982.83	0.00
0.1	0.1	100000	200000	20000	115343360	115343360	100000.0	0.0	14	52123490	13892.51	360.72	33.77	76.66	14.59	30.80	17.27	24.81	0.00	67.85	21.44	19.57	21.35	24.72	579.92	0.00	12628.46	335.37	1.55	12018	7982	0	0.00	27982	14	14	7928	14	0	0.00	566.28	0.00
0.1	0.1	10000	50000	20000	104857600	104857600	100000.0	0.05	3	10276439	1223.34	154.11	6.61	14.61	3.25	6.01	4.22	4.61	0.00	9.60	4.62	3.02	91.55	4.23	137.25	0.00	541.13	109.12	1.43	14838	5162	0	0.00	25162	3	3	5000	3	671	5238072.00	1666.66	223.66
0.1	0.1	50000	100000	20000	104857600	104857600	100000.0	0.05	10	25577076	2585.88	717.25	26.28	54.80	11.05	22.49	12.01	15.85	0.00	35.71	15.21	14.61	485.75	19.19	334.82	0.00	1703.90	643.28	2.03	13104	6896	0	0.00	26896	10	10	7484	10	738	5218980.00	748.39	73.79
0.1	0.1	100000	200000	20000	104857600	104857600	100000.0	0.05	21	54671929	14762.26	1450.14	57.50	118.98	25.33	48.41	27.96	36.44	0.00	78.15	35.70	32.88	939.47	40.48	571.49	0.00	13444.56	1273.23	2.43	11640	8360	0	0.00	28360	21	21	8937	21	775	5204564.57	425.57	36.90
0.1	0.1	10000	50000	20000	115343360	115343360	100000.0	0.05	3	10043747	1222.74	155.89	5.75	13.46	1.89	5.89	2.94	6.38	0.00	10.15	4.38	3.19	96.60	2.38	138.45	0.00	526.41	0.00	1.39	15066	4934	0	0.00	24934	3	3	5282	3	729	5763200.00	1760.66	243.00
0.1	0.1	50000	100000	20000	115343360	115343360	100000.0	0.05	7	24608008	2485.09	393.32	12.56	31.57	5.65	11.24	7.91	12.36	0.00	25.86	9.17	6.27	260.41	7.05	348.42	0.00	1580.77	309.31	1.64	13486	6514	0	0.00	26514	7	7	6232	7	574	5753012.57	890.28	82.00
0.1	0.1	100000	200000	20000	115343360	115343360	100000.0	0.05	18	53177434	14280.03	1377.73	45.98	102.89	22.14	39.73	23.72	32.36	0.00	72.18	28.66	24.84	941.27	37.30	586.38	0.00	12942.11	1105.19	2.63	11911	8089	0	0.00	28089	18	18	8311	18	731	5725096.00	461.72	40.61
0.1	0.1	10000	50000	20000	104857600	104857600	100000.0	0.1	3	9991591	1190.33	190.55	6.37	15.69	4.09	6.55	3.61	4.91	0.00	9.65	4.80	4.21	124.33	4.60	138.42	0.00	517.43	139.27	1.39	15105	4895	0	0.00	24895	3	3	5163	3	1318	10480000.00	1721.00	439.33
0.1	0.1	50000	100000	20000	104857600	104857600	100000.0	0.1	9	24368992	2511.79	642.71	23.92	51.49	12.37	19.41	10.74	15.42	0.00	30.53	14.16	13.49	429.82	15.53	350.33	0.00	1624.37	642.71	2.21	13514	6486	0	0.00	26486	9	9	7488	9	1323	10469304.00	832.00	147.00
0.1	0.1	100000	200000	20000	104857600	104857600	100000.0	0.1	22	53104882	14306.65	1753.82	50.83	120.04	25.69	46.28	30.27	39.34	0.00	76.17	33.65	28.35	1253.55	37.88	575.95	0.00	12994.43	1568.99	3.02	11910	8090	0	0.00	28090	22	22	9447	22	1617	10439589.81	429.40	73.50
0.1	0.1	10000	50000	20000	115343360	115343360	100000.0	0.1	2	9522756	1154.90	118.54	3.11	9.46	1.85	3.06	1.59	3.80	0.00	6.17	2.42	2.43	81.54	1.69	140.92	0.00	480.00	0.00	1.00	15371	4629	0	0.00	24629	2	2	3796	2	962	11530200.00	1898.00	481.00
0.1	0.1	50000	100000	20000	115343360	115343360	100000.0	0.1	8	23979600	2479.25	631.58	20.54	44.42	8.80	17.61	8.85	14.87	0.00	28.42	12.43	11.75	444.84	15.04	353.32	0.00	1575.47	515.30	1.82	13656	6344	0	0.00	26344	8	8	7143	8	1306	11514543.00	892.87	163.25
0.1	0.1	100000	200000	20000	115343360	115343360	100000.0	0.1	19	51332983	13897.87	1615.40	52.41	109.58	21.55	40.68	23.16	32.97	0.00	75.01	29.91	27.31	1157.53	38.95	601.36	0.00	12583.52	1508.35	2.51	12189	7811	0	0.00	27811	19	19	9037	19	1539	11491674.94	475.63	81.00
0.1	0.1	10000	50000	20000	104857600	104857600	100000.0	0.15	3	9606276	1172.38	208.94	6.17	14.19	2.40	5.33	3.34	5.86	0.00	8.33	4.12	2.84	151.96	3.14	142.21	0.00	497.78	129.18	1.40	15347	4653	0	0.00	24653	3	3	5252	3	1971	15721744.00	1750.66	657.00
0.1	0.1	50000	100000	20000	104857600	104857600	100000.0	0.15	10	23695042	2480.67	775.07	18.20	45.18	8.36	16.10	12.52	15.50	0.00	29.15	13.06	7.09	595.92	12.74	354.96	0.00	1549.27	535.14	2.27	13680	6320	0	0.00	26320	10	10	8258	10	2210	15706564.80	825.79	221.00
0.1	0.1	100000	200000	20000	104857600	104857600	100000.0	0.15	22	51387006	13854.03	1851.75	60.58	128.09	29.87	48.91	27.89	38.77	0.00	76.48	34.97	31.35	1319.88	44.07	590.54	0.00	12533.30	1629.43	2.56	12203	7797	0	0.00	27797	22	22	9936	22	2426	15689184.00	451.63	110.27
0.1	0.1	10000	50000	20000	115343360	115343360	100000.0	0.15	3	9561328	1153.66	214.68	6.56	15.18	3.01	5.80	3.88	6.08	0.00	10.12	4.69	3.93	149.40	4.96	142.33	0.00	468.01	0.00	1.65	15528	4472	0	0.00	24472	3	3	5754	3	2166	17297512.00	1918.00	722.00
0.1	0.1	50000	100000	20000	115343360	115343360	100000.0	0.15	9	23502028	2470.18	806.91	17.37	39.36	8.33	14.15	10.39	15.76	0.00	28.35	11.94	6.82	640.61	10.37	355.83	0.00	1555.02	728.56	2.17	13837	6163	0	0.00	26163	9	9	8003	9	2185	17273690.66	889.22	242.77
0.1	0.1	100000	200000	20000	115343360	115343360	100000.0	0.15	19	49862941	13531.29	1700.10	50.08	107.20	22.57	43.06	23.27	35.94	0.00	72.85	30.76	27.79	1238.80	35.53	614.71	0.00	12179.47	1406.22	3.17	12456	7544	0	0.00	27544	19	19	9609	19	2327	17265913.26	505.73	122.47
0.1	0.1	10000	50000	20000	104857600	104857600	100000.0	0.2	3	9585145	1163.36	221.23	5.20	14.55	1.95	5.01	3.51	4.89	0.00	8.82	4.02	2.83	165.62	3.25	144.37	0.00	486.86	221.23	1.38	15534	4466	0	0.00	24466	3	3	5485	3	2639	20966616.00	1828.33	879.66
0.1	0.1	50000	100000	20000	104857600	104857600	100000.0	0.2	10	23198446	2465.31	940.06	26.34	56.41	12.16	20.62	13.46	17.06	0.00	33.08	15.41	13.53	707.09	23.81	355.12	0.00	1553.55	739.78	1.92	13854	6146	0	0.00	26146	10	10	8377	10	2939	20943657.60	837.70	293.89
0.1	0.1	100000	200000	20000	104857600	104857600	100000.0	0.2	22	49902852	13607.57	1959.25	60.55	129.64	27.02	52.11	30.11	40.67	0.00	78.72	36.79	28.67	1418.62	46.94	612.13	0.00	12258.75	1621.51	3.36	12442	7558	0	0.00	27558	22	22	10437	22	3247	20939467.63	474.40	147.59
0.1	0.1	10000	50000	20000	115343360	115343360	100000.0	0.2	3	9271257	1146.15	254.95	7.09	14.92	3.07	6.54	3.73	5.36	0.00	9.72	4.75	3.44	190.37	4.16	144.09	0.00	462.78	82.19	1.52	15683	4317	0	0.00	24317	3	3	5996	3	2896	23062328.00	1998.66	965.33
0.1	0.1	50000	100000	20000	115343360	115343360	100000.0	0.2	9	22482581	2403.01	905.68	25.89	52.50	13.01	19.15	12.85	14.51	0.00	29.76	14.58	13.69	687.56	18.68	367.94	0.00	1485.85	567.29	1.86	14096	5904	0	0.00	25904	9	9	8482	9	2916	23044178.66	942.44	324.00
0.1	0.1	100000	200000	20000	115343360	115343360	100000.0	0.2	21	48838497	13250.02	2182.57	55.11	119.86	26.62	48.20	27.92	37.65	0.00	76.04	34.84	31.50	1674.15	44.47	613.45	0.00	11931.53	1831.68	3.35	12613	7387	0	0.00	27387	21	21	10632	21	3407	23017098.28	506.28	162.23
0.1	0.1	10000	50000	20000	104857600	104857600	100000.0	0.25	3	9100049	1131.50	249.83	6.03	13.58	2.62	6.17	3.86	4.20	0.00	8.89	4.18	2.80	192.75	3.80	145.40	0.00	470.61	249.83	1.40	15708	4292	0	0.00	24292	3	3	5790	3	3268	26209456.00	1930.00	1089.33
0.1	0.1	50000	100000	20000	104857600	104857600	100000.0	0.25	10	22861150	2435.96	921.76	19.94	50.38	8.78	18.61	12.22	16.30	0.00	32.73	13.43	10.31	721.38	15.89	363.10	0.00	1517.53	717.67	2.12	14058	5942	0	0.00	25942	10	10	8794	10	3690	26193098.39	879.39	369.00
0.1	0.1	100000	200000	20000	104857600	104857600	100000.0	0.25	24	48771670	13249.33	2278.76	55.80	119.56	26.24	44.35	30.05	42.68	0.00	70.74	32.47	24.54	1790.43	31.11	615.35	0.00	11949.36	1985.03	3.36	12613	7387	0	0.00	27387	24	24	11552	24	4421	26174767.00	481.33	184.20
0.1	0.1	10000	50000	20000	115343360	115343360	100000.0	0.25	3	8960861	1125.93	279.64	7.28	17.30	4.07	6.34	4.05	5.89	0.00	10.26	4.47	3.60	208.57	6.02	146.47	0.00	449.87	95.00	1.28	15867	4133	0	0.00	24133	3	3	6347	3	3616	28833752.00	2115.66	1205.33
0.1	0.1	50000	100000	20000	115343360	115343360	100000.0	0.25	9	22230640	2405.25	901.51	19.35	41.81	8.24	14.38	9.86	17.08	0.00	28.29	11.06	8.78	727.75	12.33	368.44	0.00	1471.05	786.64	2.19	14245	5755	0	0.00	25755	9	9	8660	9	3651	28815525.33	962.22	405.66
0.1	0.1	100000	200000	20000	115343360	115343360	100000.0	0.25	22	47647130	12978.98	2398.19	49.59	115.33	22.99	44.13	31.12	32.32	0.00	75.73	32.22	25.61	1922.69	38.05	623.56	0.00	11640.58	2117.19	3.23	12809	7191	0	0.00	27191	22	22	11408	22	4457	28784930.18	518.54	202.59
0.1	0.1	10000	50000	20000	104857600	104857600	100000.0	0.3	3	9075910	1141.05	274.34	5.86	13.68	3.01	4.75	4.19	4.72	0.00	7.66	4.16	3.27	217.97	3.26	147.78	0.00	447.73	91.16	1.44	15876	4124	0	0.00	24124	3	3	6027	3	3909	31454144.00	2009.00	1303.00
0.1	0.1	50000	100000	20000	104857600	104857600	100000.0	0.3	10	22141238	2413.93	1007.32	26.39	54.73	13.50	20.92	12.43	17.50	0.00	30.71	15.65	14.30	779.32	19.10	373.56	0.00	1462.65	616.00	2.28	14269	5731	0	0.00	25731	10	10	9227	10	4424	31443751.19	922.70	442.39
0.1	0.1	100000	200000	20000	104857600	104857600	100000.0	0.3	26	47883973	13172.65	2832.37	75.23	151.28	32.41	59.59	33.88	51.43	0.00	84.15	43.04	37.24	2195.70	55.63	632.04	0.00	11782.91	2492.03	3.87	12800	7200	0	0.00	27200	26	26	12691	26	5736	31404905.53	488.11	220.61
0.1	0.1	10000	50000	20000	115343360	115343360	100000.0	0.3	3	9154039	1147.61	298.14	6.66	15.10	3.51	5.49	2.53	6.22	0.00	8.79	4.20	2.51	237.86	4.03	148.52	0.00	447.49	0.00	1.45	15954	4046	0	0.00	24046	3	3	6500	3	4298	34601384.00	2166.66	1432.66
0.1	0.1	50000	100000	20000	115343360	115343360	100000.0	0.3	9	21661915	2374.36	998.09	23.27	49.95	9.88	17.81	10.67	15.40	0.00	29.72	13.14	12.22	796.73	17.38	373.97	0.00	1448.53	787.20	2.20	14434	5566	0	0.00	25566	9	9	9044	9	4385	34584632.00	1004.88	487.22
0.1	0.1	100000	200000	20000	115343360	115343360	100000.0	0.3	22	46478789	12714.39	2574.44	61.06	128.93	26.93	48.47	30.25	39.98	0.00	77.32	35.99	27.66	2041.98	43.72	636.98	0.00	11386.12	2574.47	3.60	13014	6986	0	0.00	26986	22	22	11963	22	5341	34556174.18	543.77	242.77
0.1	0.1	10000	50000	20000	104857600	104857600	100000.0	0.35	4	9258757	1155.99	414.87	9.05	19.60	4.49	6.54	3.75	7.78	0.00	11.30	4.71	4.84	334.95	4.71	147.36	0.00	457.23	104.70	1.79	15993	4007	0	0.00	24007	4	4	8387	4	6099	36698658.00	2096.75	1524.75
0.1	0.1	50000	100000	20000	104857600	104857600	100000.0	0.35	11	21896431	2424.19	1202.23	27.44	60.06	14.21	23.02	14.67	18.60	0.00	32.09	16.97	14.81	954.88	21.18	376.55	0.00	1490.86	980.22	1.95	14373	5627	0	0.00	25627	11	11	10379	11	5669	36684231.27	943.54	515.36
0.1	0.1	100000	200000	20000	104857600	104857600	100000.0	0.35	26	46731663	12853.31	2966.17	74.28	154.14	36.01	58.48	35.86	43.92	0.00	81.44	43.79	37.88	2332.90	48.10	642.53	0.00	11490.88	2586.41	3.47	12995	7005	0	0.00	27005	26	26	13250	26	6712	36667346.76	509.61	258.15
0.1	0.1	10000	50000	20000	115343360	115343360	100000.0	0.35	3	8713089	1123.54	338.42	7.12	13.06	3.14	5.26	4.17	4.05	0.00	9.09	3.74	3.83	278.60	4.87	150.34	0.00	436.82	111.51	1.42	16097	3903	0	0.00	23903	3	3	6746	3	4996	40361552.00	2248.66	1665.33
0.1	0.1	50000	100000	20000	115343360	115343360	100000.0	0.35	10	21356167	2370.21	1131.31	22.75	50.33	10.72	16.20	12.70	13.48	0.00	29.84	12.63	7.35	940.90	11.79	385.36	0.00	1416.20	683.14	2.52	14584	5416	0	0.00	25416	10	10	10433	10	5665	40358282.39	1043.29	566.50
0.1	0.1	100000	200000	20000	115343360	115343360	100000.0	0.35	23	45558247	12559.15	2847.31	62.77	132.60	28.88	50.77	31.42	35.57	0.00	79.24	37.92	33.13	2297.07	49.96	654.26	0.00	11176.27	2471.96	3.10	13178	6822	0	0.00	26822	23	23	12960	23	6537	40333687.30	563.47	284.21
0.1	0.1	10000	50000	20000	104857600	104857600	100000.0	0.4	4	8842712	1130.08	472.11	11.06	24.39	4.96	8.78	4.37	7.22	0.00	9.69	6.13	5.78	379.87	8.12	149.23	0.00	453.90	352.70	1.58	16108	3892	0	0.00	23892	3	3	7004	3	5203	41938152.00	2334.66	1734.33
0.1	0.1	50000	100000	20000	104857600	104857600	100000.0	0.4	12	21336067	2422.43	1439.89	30.93	68.81	17.48	26.92	14.13	22.36	0.00	32.17	19.39	18.04	1162.25	21.32	385.08	0.00	1476.05	1204.84	2.95	14545	5455	0	0.00	25455	12	12	11628	12	7061	41923090.00	969.00	588.41
0.1	0.1	100000	200000	20000	104857600	104857600	100000.0	0.4	28	45908376	12666.68	3276.48	66.25	134.12	29.41	52.47	36.78	44.33	0.00	80.74	41.04	29.28	2708.20	43.87	649.93	0.00	11326.81	3045.00	3.82	13098	6902	0	0.00	26902	28	28	14714	28	8253	41904661.71	525.50	294.75
0.1	0.1	10000	50000	20000	115343360	115343360	100000.0	0.4	3	8616690	1110.78	366.44	6.28	15.31	2.88	5.51	4.37	4.23	0.00	7.61	4.18	3.43	307.04	3.35	151.42	0.00	424.22	0.00	1.05	16207	3793	0	0.00	23793	2	2	5137	2	3812	46133412.00	2568.50	1906.00
0.1	0.1	50000	100000	20000	115343360	115343360	100000.0	0.4	10	20790392	2367.68	1282.91	27.19	58.80	12.94	21.54	12.84	17.37	0.00	28.70	15.62	13.96	1050.29	18.49	385.63	0.00	1393.16	646.98	2.21	14723	5277	0	0.00	25277	10	10	10721	10	6466	46119062.39	1072.09	646.60
0.1	0.1	100000	200000	20000	115343360	115343360	100000.0	0.4	25	44528355	12320.34	3245.28	63.27	137.27	28.03	49.00	33.40	40.06	0.00	77.58	35.57	28.42	2699.09	42.83	652.99	0.00	11000.00	3119.70	3.70	13293	6707	0	0.00	26707	25	25	14459	25	8096	46097068.79	578.36	323.83
0.1	0.1	10000	50000	20000	104857600	104857600	100000.0	0.45	5	9065182	1180.36	618.63	11.78	24.83	6.25	9.22	5.01	9.66	0.00	12.12	6.57	5.41	518.48	7.50	149.25	0.00	493.09	490.69	1.81	16162	3838	0	0.00	23838	4	4	9515	4	7802	47182866.00	2378.75	1950.50
0.1	0.1	50000	100000	20000	104857600	104857600	100000.0	0.45	14	20995237	2430.23	1808.57	35.66	78.47	15.76	29.94	18.92	23.58	0.00	37.67	22.00	19.56	1493.67	27.21	389.74	0.00	1473.59	1290.29	2.96	14634	5366	0	0.00	25366	14	14	13897	14	9258	47165580.00	992.64	661.28
0.1	0.1	100000	200000	20000	104857600	104857600	100000.0	0.45	31	45180857	12637.57	4037.41	83.99	180.56	42.29	69.43	38.47	60.14	0.00	86.33	51.26	46.50	3300.70	69.04	662.43	0.00	11278.09	4037.74	4.60	13236	6764	0	0.00	26764	31	31	16601	31	10284	47150806.45	535.51	331.74
0.1	0.1	10000	50000	20000	115343360	115343360	100000.0	0.45	4	8802420	1145.33	552.35	10.91	24.51	4.56	8.79	5.15	6.79	0.00	11.35	6.40	6.83	455.69	8.04	151.72	0.00	428.17	0.00	1.60	16275	3725	0	0.00	23725	3	3	7844	3	6443	51903088.00	2614.66	2147.66
0.1	0.1	50000	100000	20000	115343360	115343360	100000.0	0.45	12	20461009	2408.43	1689.85	31.43	68.26	15.05	26.14	15.72	21.93	0.00	34.80	19.02	17.01	1412.39	26.88	393.55	0.00	1434.05	1270.86	2.79	14838	5162	0	0.00	25162	12	12	13050	12	8722	51884482.00	1087.50	726.83
0.1	0.1	100000	200000	20000	115343360	115343360	100000.0	0.45	27	43913218	12177.32	3797.88	73.94	159.65	31.86	61.15	37.23	44.28	0.00	77.98	44.93	37.11	3159.68	55.69	663.86	0.00	10809.77	3519.05	3.73	13451	6549	0	0.00	26549	27	27	16012	27	9839	51869929.77	593.03	364.40
0.1	0.1	10000	50000	20000	104857600	104857600	100000.0	0.5	5	8813909	1170.33	682.21	13.99	28.67	5.89	12.33	7.07	8.96	0.00	11.86	8.18	6.67	565.93	11.75	153.12	0.00	477.79	541.55	1.60	16261	3739	0	0.00	23739	4	4	9962	4	8665	52425552.00	2490.50	2166.25
0.1	0.1	50000	100000	20000	104857600	104857600	100000.0	0.5	16	20554521	2439.84	2206.99	36.12	81.54	16.82	27.29	19.24	28.26	0.00	37.09	20.37	16.25	1896.92	20.82	387.72	0.00	1482.54	1519.85	3.35	14775	5225	0	0.00	25225	16	16	16079	16	11761	52412301.00	1004.93	735.06
0.1	0.1	100000	200000	20000	104857600	104857600	100000.0	0.5	36	44356226	12563.35	4991.33	89.29	191.81	37.94	72.15	50.26	55.37	0.00	89.40	53.61	34.53	4244.90	64.76	669.21	0.00	11192.14	4572.04	4.91	13334	6666	0	0.00	26666	36	36	19415	36	13254	52385415.33	539.30	368.16
0.1	0.1	10000	50000	20000	115343360	115343360	100000.0	0.5	4	8457911	1124.11	578.74	9.47	22.83	5.63	8.25	4.69	6.72	0.00	9.87	6.36	5.03	491.66	6.64	153.08	0.00	433.59	152.95	1.31	16342	3658	0	0.00	23658	3	3	8159	3	7136	57669240.00	2719.66	2378.66
0.1	0.1	50000	100000	20000	115343360	115343360	100000.0	0.5	14	20162628	2415.54	2142.00	38.95	78.94	18.19	31.27	18.27	24.72	0.00	36.93	22.60	20.43	1817.34	31.04	399.83	0.00	1444.13	1528.90	2.80	14946	5054	0	0.00	25054	14	14	15496	14	11311	57641979.42	1106.85	807.92
0.1	0.1	100000	200000	20000	115343360	115343360	100000.0	0.5	31	43488715	12130.52	4700.49	75.72	159.86	35.29	59.84	37.52	54.56	0.00	83.05	45.56	36.61	4049.33	52.44	672.05	0.00	10771.26	4259.80	4.74	13537	6463	0	0.00	26463	31	31	18421	31	12553	57621872.51	594.22	404.93
0.1	0.1	10000	50000	20000	104857600	104857600	100000.0	0.55	7	8830468	1198.52	1019.89	19.23	37.53	9.21	14.12	9.42	11.62	0.00	16.60	10.08	9.09	866.49	12.85	152.72	0.00	491.98	451.00	2.38	16313	3687	0	0.00	23687	5	5	13181	5	11913	57666566.39	2636.19	2382.59
0.1	0.1	50000	100000	20000	104857600	104857600	100000.0	0.55	20	20548421	2526.44	3034.17	55.59	114.77	25.12	42.37	28.02	32.85	0.00	48.72	31.46	24.12	2582.52	39.28	390.33	0.00	1573.39	2576.18	3.46	14847	5153	0	0.00	25153	20	20	20501	20	16164	57651697.20	1025.04	808.20
0.1	0.1	100000	200000	20000	104857600	104857600	100000.0	0.55	45	44290559	12606.39	6866.11	116.40	248.76	52.78	97.96	62.32	75.16	0.00	106.59	70.90	58.84	5872.05	87.71	669.63	0.00	11218.82	6256.59	5.92	13416	6584	0	0.00	26584	45	45	24326	45	18223	57627310.93	540.57	404.95
0.1	0.1	10000	50000	20000	115343360	115343360	100000.0	0.55	5	8697574	1164.30	765.28	11.45	24.32	5.37	8.80	5.86	8.43	0.00	11.48	6.95	6.07	667.21	8.62	152.76	0.00	450.40	164.34	1.35	16389	3611	0	0.00	23611	3	3	8720	3	7850	63434256.00	2906.66	2616.66
0.1	0.1	50000	100000	20000	115343360	115343360	100000.0	0.55	16	19702621	2462.54	2609.96	37.84	82.89	18.78	33.16	22.78	23.52	0.00	38.92	24.36	20.24	2271.19	30.02	405.33	0.00	1477.15	2120.38	3.66	15048	4952	0	0.00	24952	16	16	18113	16	14204	63412471.50	1132.06	887.75
0.1	0.1	100000	200000	20000	115343360	115343360	100000.0	0.55	38	42821724	12158.33	6267.52	95.13	205.46	43.61	77.06	48.16	64.20	0.00	95.35	59.58	48.70	5445.65	71.97	678.73	0.00	10790.92	5938.03	5.53	13638	6362	0	0.00	26362	38	38	22816	38	16931	63401010.31	600.42	445.55
0.1	0.1	10000	50000	20000	104857600	104857600	100000.0	0.6	8	8564133	1212.94	1251.72	21.68	47.80	12.11	18.80	11.57	12.69	0.00	16.51	12.86	11.47	1066.73	16.28	152.70	0.00	496.89	426.54	2.46	16372	3628	0	0.00	23628	6	6	16470	6	15569	62908056.00	2745.00	2594.83
0.1	0.1	50000	100000	20000	104857600	104857600	100000.0	0.6	25	20242796	2648.51	4068.28	65.78	140.59	31.72	54.39	33.09	40.60	0.00	53.30	39.38	37.37	3513.39	48.97	400.29	0.00	1668.01	3578.46	4.33	14956	5044	0	0.00	25044	25	25	26030	25	22026	62890448.64	1041.20	881.03
0.1	0.1	100000	200000	20000	104857600	104857600	100000.0	0.6	57	43700388	12781.16	9405.32	158.56	340.79	71.83	130.79	73.74	102.70	0.00	125.95	94.34	79.56	8081.98	120.17	675.94	0.00	11327.48	8255.51	6.38	13514	6486	0	0.00	26486	57	57	31127	57	25168	62873156.21	546.08	441.54
0.1	0.1	10000	50000	20000	115343360	115343360	100000.0	0.6	7	8922864	1213.45	1158.10	18.16	36.04	6.71	13.56	9.48	10.99	0.00	16.37	10.34	9.30	1012.06	14.68	155.56	0.00	478.98	177.98	2.15	16428	3572	0	0.00	23572	5	5	14965	5	14286	69202526.40	2993.00	2857.19
0.1	0.1	50000	100000	20000	115343360	115343360	100000.0	0.6	21	19709339	2559.20	3688.81	50.67	115.03	23.86	42.13	26.42	35.91	0.00	48.42	31.54	25.31	3244.42	40.19	407.39	0.00	1581.02	3157.55	3.68	15130	4870	0	0.00	24870	21	21	24159	21	20356	69184334.85	1150.42	969.33
0.1	0.1	100000	200000	20000	115343360	115343360	100000.0	0.6	48	42187449	12311.08	8550.97	127.84	277.79	59.77	106.59	66.69	80.32	0.00	114.45	77.95	64.62	7457.69	100.88	687.96	0.00	10917.70	7838.50	6.47	13723	6277	0	0.00	26277	48	48	29088	48	23306	69166115.00	606.00	485.54
0.1	0.1	10000	50000	20000	104857600	104857600	100000.0	0.65	15	8476639	1347.45	2478.72	33.33	74.10	13.78	23.66	18.64	19.43	0.00	27.91	21.10	14.94	2206.21	23.14	156.44	0.00	596.41	1107.74	4.99	16406	3594	0	0.00	23594	11	11	31673	11	30953	68153437.09	2879.36	2813.90
0.1	0.1	50000	100000	20000	104857600	104857600	100000.0	0.65	36	19744949	2902.57	6251.99	93.53	204.44	43.27	79.51	50.04	56.15	0.00	71.27	57.66	45.64	5465.45	71.42	408.87	0.00	1896.59	5380.98	5.77	15033	4967	0	0.00	24967	35	35	37371	35	33401	68136004.79	1067.74	954.31
0.1	0.1	100000	200000	20000	104857600	104857600	100000.0	0.65	81	42998305	13265.55	14288.33	229.53	470.32	104.32	186.86	104.98	150.39	0.00	169.39	135.91	120.06	12416.56	168.08	681.61	0.00	11821.63	13583.45	9.40	13589	6411	0	0.00	26411	81	81	44601	81	38735	68121264.29	550.62	478.20
0.1	0.1	10000	50000	20000	115343360	115343360	100000.0	0.65	13	8992339	1353.16	2360.80	35.13	76.46	16.26	27.07	15.80	20.54	0.00	25.52	19.61	16.53	2078.70	26.71	156.33	0.00	549.76	572.15	4.17	16453	3547	0	0.00	23547	9	9	28310	9	27872	74969482.66	3145.55	3096.88
0.1	0.1	50000	100000	20000	115343360	115343360	100000.0	0.65	29	19342124	2771.34	5493.23	76.57	167.67	34.66	65.57	38.21	49.90	0.00	64.01	46.63	41.64	4837.52	58.30	416.17	0.00	1742.30	4160.42	5.29	15221	4779	0	0.00	24779	28	28	33014	28	29375	74955498.85	1179.07	1049.10
0.1	0.1	100000	200000	20000	115343360	115343360	100000.0	0.65	67	41554092	12611.51	12793.11	180.11	379.63	83.20	146.47	85.93	116.60	0.00	145.60	107.20	92.44	11296.17	140.04	695.50	0.00	11226.27	12225.11	8.13	13839	6161	0	0.00	26161	67	67	40848	67	35235	74927237.73	609.67	525.89
0.1	0.1	10000	50000	20000	104857600	104857600	100000.0	0.7	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	50000	100000	20000	104857600	104857600	100000.0	0.7	72	19625978	3708.85	13260.96	187.79	404.98	88.82	151.26	90.10	104.15	0.00	122.02	113.42	73.91	11769.79	144.08	414.74	0.00	2592.10	10673.28	10.37	15120	4880	0	0.00	24880	71	71	76753	71	72928	73383148.39	1081.02	1027.15
0.1	0.1	100000	200000	20000	104857600	104857600	100000.0	0.7	149	42584694	14725.39	27947.19	413.60	864.98	184.78	333.10	203.79	239.27	0.00	281.90	244.88	204.34	24606.70	300.13	712.07	0.00	13197.13	26449.34	15.04	13700	6300	0	0.00	26300	148	148	81975	148	76216	73362618.48	553.88	514.97
0.1	0.1	10000	50000	20000	115343360	115343360	100000.0	0.7	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	50000	100000	20000	115343360	115343360	100000.0	0.7	54	19004895	3326.29	10729.44	134.12	291.43	57.91	100.15	70.80	71.04	0.00	99.83	78.54	56.32	9663.35	100.83	417.47	0.00	2295.37	9356.39	9.68	15287	4713	0	0.00	24713	53	53	63428	53	59853	80721664.30	1196.75	1129.30
0.1	0.1	100000	200000	20000	115343360	115343360	100000.0	0.7	114	41106257	13782.65	23238.70	315.05	658.82	140.50	256.05	161.82	180.67	0.00	217.84	183.68	155.06	20692.01	240.27	716.29	0.00	12296.42	21400.16	13.46	13915	6085	0	0.00	26085	113	113	69454	113	63978	80702117.94	614.63	566.17
0.1	0.1	10000	50000	20000	104857600	104857600	100000.0	0.75	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	50000	100000	20000	104857600	104857600	100000.0	0.75	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	100000	200000	20000	104857600	104857600	100000.0	0.75	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	10000	50000	20000	115343360	115343360	100000.0	0.75	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	50000	100000	20000	115343360	115343360	100000.0	0.75	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	100000	200000	20000	115343360	115343360	100000.0	0.75	498	40657204	23255.56	107055.36	1295.76	2731.20	594.60	1037.72	596.43	712.24	0.00	850.50	789.79	544.54	96839.89	975.50	769.80	211.75	21495.52	102327.41	53.45	13999	6001	0	0.00	26001	495	495	305629	495	300236	86463455.27	617.43	606.53
0.1	0.1	10000	50000	20000	104857600	104857600	100000.0	0.8	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	50000	100000	20000	104857600	104857600	100000.0	0.8	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	100000	200000	20000	104857600	104857600	100000.0	0.8	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	10000	50000	20000	115343360	115343360	100000.0	0.8	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	50000	100000	20000	115343360	115343360	100000.0	0.8	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	100000	200000	20000	115343360	115343360	100000.0	0.8	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	10000	50000	20000	104857600	104857600	100000.0	0.85	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	50000	100000	20000	104857600	104857600	100000.0	0.85	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	100000	200000	20000	104857600	104857600	100000.0	0.85	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	10000	50000	20000	115343360	115343360	100000.0	0.85	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	50000	100000	20000	115343360	115343360	100000.0	0.85	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	100000	200000	20000	115343360	115343360	100000.0	0.85	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	10000	50000	20000	104857600	104857600	100000.0	0.9	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	50000	100000	20000	104857600	104857600	100000.0	0.9	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	100000	200000	20000	104857600	104857600	100000.0	0.9	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	10000	50000	20000	115343360	115343360	100000.0	0.9	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	50000	100000	20000	115343360	115343360	100000.0	0.9	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	100000	200000	20000	115343360	115343360	100000.0	0.9	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	10000	50000	20000	104857600	104857600	100000.0	0.95	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	50000	100000	20000	104857600	104857600	100000.0	0.95	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	100000	200000	20000	104857600	104857600	100000.0	0.95	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	10000	50000	20000	115343360	115343360	100000.0	0.95	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	50000	100000	20000	115343360	115343360	100000.0	0.95	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	100000	200000	20000	115343360	115343360	100000.0	0.95	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	10000	50000	20000	104857600	104857600	100000.0	1.0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	50000	100000	20000	104857600	104857600	100000.0	1.0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	100000	200000	20000	104857600	104857600	100000.0	1.0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	10000	50000	20000	115343360	115343360	100000.0	1.0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	50000	100000	20000	115343360	115343360	100000.0	1.0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	100000	200000	20000	115343360	115343360	100000.0	1.0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0


==> stashe-byobjsize.dat <==
key-alpha	size-alpha	min-obj-size	max-obj-size	trace-len	min-heap-size	max-heap-size	ratio	cache-size	GC	alloc_ctr	time.mu	time.gc	refType	scan	finalize	prepare	stacks	root	forward	release	init	hq.query_objects	hq.query_closure	finish	hittime.mu	hittime.gc	misstime.mu	misstime.gc	update	hits	misses	majorGC	majorGCTime	check_update_ctr	update_ctr	sizebefore	sizebeforeVolume	sizeafter	sizeafterVolume	avgsizeafter	avg-ent-before	avg-ent-after
0.1	0.1	10000	50000	20000	104857600	104857600	100000.0	0.0	3	10254092	1186.93	79.10	7.49	15.28	4.07	6.98	3.93	5.07	0.00	11.00	4.94	4.79	8.60	5.76	133.50	0.00	529.68	52.80	1.25	14684	5316	0	0.00	25316	3	3	5097	3	0	0.00	1699.00	0.00
0.1	0.1	10000	50000	20000	104857600	104857600	100000.0	0.05	3	10276439	1223.34	154.11	6.61	14.61	3.25	6.01	4.22	4.61	0.00	9.60	4.62	3.02	91.55	4.23	137.25	0.00	541.13	109.12	1.43	14838	5162	0	0.00	25162	3	3	5000	3	671	5238072.00	1666.66	223.66
0.1	0.1	10000	50000	20000	104857600	104857600	100000.0	0.1	3	9991591	1190.33	190.55	6.37	15.69	4.09	6.55	3.61	4.91	0.00	9.65	4.80	4.21	124.33	4.60	138.42	0.00	517.43	139.27	1.39	15105	4895	0	0.00	24895	3	3	5163	3	1318	10480000.00	1721.00	439.33
0.1	0.1	10000	50000	20000	104857600	104857600	100000.0	0.15	3	9606276	1172.38	208.94	6.17	14.19	2.40	5.33	3.34	5.86	0.00	8.33	4.12	2.84	151.96	3.14	142.21	0.00	497.78	129.18	1.40	15347	4653	0	0.00	24653	3	3	5252	3	1971	15721744.00	1750.66	657.00
0.1	0.1	10000	50000	20000	104857600	104857600	100000.0	0.2	3	9585145	1163.36	221.23	5.20	14.55	1.95	5.01	3.51	4.89	0.00	8.82	4.02	2.83	165.62	3.25	144.37	0.00	486.86	221.23	1.38	15534	4466	0	0.00	24466	3	3	5485	3	2639	20966616.00	1828.33	879.66
0.1	0.1	10000	50000	20000	104857600	104857600	100000.0	0.25	3	9100049	1131.50	249.83	6.03	13.58	2.62	6.17	3.86	4.20	0.00	8.89	4.18	2.80	192.75	3.80	145.40	0.00	470.61	249.83	1.40	15708	4292	0	0.00	24292	3	3	5790	3	3268	26209456.00	1930.00	1089.33
0.1	0.1	10000	50000	20000	104857600	104857600	100000.0	0.3	3	9075910	1141.05	274.34	5.86	13.68	3.01	4.75	4.19	4.72	0.00	7.66	4.16	3.27	217.97	3.26	147.78	0.00	447.73	91.16	1.44	15876	4124	0	0.00	24124	3	3	6027	3	3909	31454144.00	2009.00	1303.00
0.1	0.1	10000	50000	20000	104857600	104857600	100000.0	0.35	4	9258757	1155.99	414.87	9.05	19.60	4.49	6.54	3.75	7.78	0.00	11.30	4.71	4.84	334.95	4.71	147.36	0.00	457.23	104.70	1.79	15993	4007	0	0.00	24007	4	4	8387	4	6099	36698658.00	2096.75	1524.75
0.1	0.1	10000	50000	20000	104857600	104857600	100000.0	0.4	4	8842712	1130.08	472.11	11.06	24.39	4.96	8.78	4.37	7.22	0.00	9.69	6.13	5.78	379.87	8.12	149.23	0.00	453.90	352.70	1.58	16108	3892	0	0.00	23892	3	3	7004	3	5203	41938152.00	2334.66	1734.33
0.1	0.1	10000	50000	20000	104857600	104857600	100000.0	0.45	5	9065182	1180.36	618.63	11.78	24.83	6.25	9.22	5.01	9.66	0.00	12.12	6.57	5.41	518.48	7.50	149.25	0.00	493.09	490.69	1.81	16162	3838	0	0.00	23838	4	4	9515	4	7802	47182866.00	2378.75	1950.50
0.1	0.1	10000	50000	20000	104857600	104857600	100000.0	0.5	5	8813909	1170.33	682.21	13.99	28.67	5.89	12.33	7.07	8.96	0.00	11.86	8.18	6.67	565.93	11.75	153.12	0.00	477.79	541.55	1.60	16261	3739	0	0.00	23739	4	4	9962	4	8665	52425552.00	2490.50	2166.25
0.1	0.1	10000	50000	20000	104857600	104857600	100000.0	0.55	7	8830468	1198.52	1019.89	19.23	37.53	9.21	14.12	9.42	11.62	0.00	16.60	10.08	9.09	866.49	12.85	152.72	0.00	491.98	451.00	2.38	16313	3687	0	0.00	23687	5	5	13181	5	11913	57666566.39	2636.19	2382.59
0.1	0.1	10000	50000	20000	104857600	104857600	100000.0	0.6	8	8564133	1212.94	1251.72	21.68	47.80	12.11	18.80	11.57	12.69	0.00	16.51	12.86	11.47	1066.73	16.28	152.70	0.00	496.89	426.54	2.46	16372	3628	0	0.00	23628	6	6	16470	6	15569	62908056.00	2745.00	2594.83
0.1	0.1	10000	50000	20000	104857600	104857600	100000.0	0.65	15	8476639	1347.45	2478.72	33.33	74.10	13.78	23.66	18.64	19.43	0.00	27.91	21.10	14.94	2206.21	23.14	156.44	0.00	596.41	1107.74	4.99	16406	3594	0	0.00	23594	11	11	31673	11	30953	68153437.09	2879.36	2813.90
0.1	0.1	10000	50000	20000	104857600	104857600	100000.0	0.7	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	10000	50000	20000	104857600	104857600	100000.0	0.75	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	10000	50000	20000	104857600	104857600	100000.0	0.8	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	10000	50000	20000	104857600	104857600	100000.0	0.85	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	10000	50000	20000	104857600	104857600	100000.0	0.9	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	10000	50000	20000	104857600	104857600	100000.0	0.95	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	10000	50000	20000	104857600	104857600	100000.0	1.0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	10000	50000	20000	115343360	115343360	100000.0	0.0	2	10083108	1179.80	53.53	4.43	10.66	2.35	4.61	2.66	3.94	0.00	8.12	3.02	2.49	6.63	4.52	133.28	0.00	515.13	27.50	0.96	14848	5152	0	0.00	25152	2	2	3739	2	0	0.00	1869.50	0.00
0.1	0.1	10000	50000	20000	115343360	115343360	100000.0	0.05	3	10043747	1222.74	155.89	5.75	13.46	1.89	5.89	2.94	6.38	0.00	10.15	4.38	3.19	96.60	2.38	138.45	0.00	526.41	0.00	1.39	15066	4934	0	0.00	24934	3	3	5282	3	729	5763200.00	1760.66	243.00
0.1	0.1	10000	50000	20000	115343360	115343360	100000.0	0.1	2	9522756	1154.90	118.54	3.11	9.46	1.85	3.06	1.59	3.80	0.00	6.17	2.42	2.43	81.54	1.69	140.92	0.00	480.00	0.00	1.00	15371	4629	0	0.00	24629	2	2	3796	2	962	11530200.00	1898.00	481.00
0.1	0.1	10000	50000	20000	115343360	115343360	100000.0	0.15	3	9561328	1153.66	214.68	6.56	15.18	3.01	5.80	3.88	6.08	0.00	10.12	4.69	3.93	149.40	4.96	142.33	0.00	468.01	0.00	1.65	15528	4472	0	0.00	24472	3	3	5754	3	2166	17297512.00	1918.00	722.00
0.1	0.1	10000	50000	20000	115343360	115343360	100000.0	0.2	3	9271257	1146.15	254.95	7.09	14.92	3.07	6.54	3.73	5.36	0.00	9.72	4.75	3.44	190.37	4.16	144.09	0.00	462.78	82.19	1.52	15683	4317	0	0.00	24317	3	3	5996	3	2896	23062328.00	1998.66	965.33
0.1	0.1	10000	50000	20000	115343360	115343360	100000.0	0.25	3	8960861	1125.93	279.64	7.28	17.30	4.07	6.34	4.05	5.89	0.00	10.26	4.47	3.60	208.57	6.02	146.47	0.00	449.87	95.00	1.28	15867	4133	0	0.00	24133	3	3	6347	3	3616	28833752.00	2115.66	1205.33
0.1	0.1	10000	50000	20000	115343360	115343360	100000.0	0.3	3	9154039	1147.61	298.14	6.66	15.10	3.51	5.49	2.53	6.22	0.00	8.79	4.20	2.51	237.86	4.03	148.52	0.00	447.49	0.00	1.45	15954	4046	0	0.00	24046	3	3	6500	3	4298	34601384.00	2166.66	1432.66
0.1	0.1	10000	50000	20000	115343360	115343360	100000.0	0.35	3	8713089	1123.54	338.42	7.12	13.06	3.14	5.26	4.17	4.05	0.00	9.09	3.74	3.83	278.60	4.87	150.34	0.00	436.82	111.51	1.42	16097	3903	0	0.00	23903	3	3	6746	3	4996	40361552.00	2248.66	1665.33
0.1	0.1	10000	50000	20000	115343360	115343360	100000.0	0.4	3	8616690	1110.78	366.44	6.28	15.31	2.88	5.51	4.37	4.23	0.00	7.61	4.18	3.43	307.04	3.35	151.42	0.00	424.22	0.00	1.05	16207	3793	0	0.00	23793	2	2	5137	2	3812	46133412.00	2568.50	1906.00
0.1	0.1	10000	50000	20000	115343360	115343360	100000.0	0.45	4	8802420	1145.33	552.35	10.91	24.51	4.56	8.79	5.15	6.79	0.00	11.35	6.40	6.83	455.69	8.04	151.72	0.00	428.17	0.00	1.60	16275	3725	0	0.00	23725	3	3	7844	3	6443	51903088.00	2614.66	2147.66
0.1	0.1	10000	50000	20000	115343360	115343360	100000.0	0.5	4	8457911	1124.11	578.74	9.47	22.83	5.63	8.25	4.69	6.72	0.00	9.87	6.36	5.03	491.66	6.64	153.08	0.00	433.59	152.95	1.31	16342	3658	0	0.00	23658	3	3	8159	3	7136	57669240.00	2719.66	2378.66
0.1	0.1	10000	50000	20000	115343360	115343360	100000.0	0.55	5	8697574	1164.30	765.28	11.45	24.32	5.37	8.80	5.86	8.43	0.00	11.48	6.95	6.07	667.21	8.62	152.76	0.00	450.40	164.34	1.35	16389	3611	0	0.00	23611	3	3	8720	3	7850	63434256.00	2906.66	2616.66
0.1	0.1	10000	50000	20000	115343360	115343360	100000.0	0.6	7	8922864	1213.45	1158.10	18.16	36.04	6.71	13.56	9.48	10.99	0.00	16.37	10.34	9.30	1012.06	14.68	155.56	0.00	478.98	177.98	2.15	16428	3572	0	0.00	23572	5	5	14965	5	14286	69202526.40	2993.00	2857.19
0.1	0.1	10000	50000	20000	115343360	115343360	100000.0	0.65	13	8992339	1353.16	2360.80	35.13	76.46	16.26	27.07	15.80	20.54	0.00	25.52	19.61	16.53	2078.70	26.71	156.33	0.00	549.76	572.15	4.17	16453	3547	0	0.00	23547	9	9	28310	9	27872	74969482.66	3145.55	3096.88
0.1	0.1	10000	50000	20000	115343360	115343360	100000.0	0.7	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	10000	50000	20000	115343360	115343360	100000.0	0.75	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	10000	50000	20000	115343360	115343360	100000.0	0.8	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	10000	50000	20000	115343360	115343360	100000.0	0.85	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	10000	50000	20000	115343360	115343360	100000.0	0.9	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	10000	50000	20000	115343360	115343360	100000.0	0.95	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	10000	50000	20000	115343360	115343360	100000.0	1.0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	50000	100000	20000	104857600	104857600	100000.0	0.0	7	25361027	2488.22	180.94	17.20	37.56	8.18	15.81	9.51	11.45	0.00	30.36	11.23	9.81	14.11	13.31	330.01	0.00	1603.13	130.59	0.98	13128	6872	0	0.00	26872	7	7	6301	7	0	0.00	900.14	0.00
0.1	0.1	50000	100000	20000	104857600	104857600	100000.0	0.05	10	25577076	2585.88	717.25	26.28	54.80	11.05	22.49	12.01	15.85	0.00	35.71	15.21	14.61	485.75	19.19	334.82	0.00	1703.90	643.28	2.03	13104	6896	0	0.00	26896	10	10	7484	10	738	5218980.00	748.39	73.79
0.1	0.1	50000	100000	20000	104857600	104857600	100000.0	0.1	9	24368992	2511.79	642.71	23.92	51.49	12.37	19.41	10.74	15.42	0.00	30.53	14.16	13.49	429.82	15.53	350.33	0.00	1624.37	642.71	2.21	13514	6486	0	0.00	26486	9	9	7488	9	1323	10469304.00	832.00	147.00
0.1	0.1	50000	100000	20000	104857600	104857600	100000.0	0.15	10	23695042	2480.67	775.07	18.20	45.18	8.36	16.10	12.52	15.50	0.00	29.15	13.06	7.09	595.92	12.74	354.96	0.00	1549.27	535.14	2.27	13680	6320	0	0.00	26320	10	10	8258	10	2210	15706564.80	825.79	221.00
0.1	0.1	50000	100000	20000	104857600	104857600	100000.0	0.2	10	23198446	2465.31	940.06	26.34	56.41	12.16	20.62	13.46	17.06	0.00	33.08	15.41	13.53	707.09	23.81	355.12	0.00	1553.55	739.78	1.92	13854	6146	0	0.00	26146	10	10	8377	10	2939	20943657.60	837.70	293.89
0.1	0.1	50000	100000	20000	104857600	104857600	100000.0	0.25	10	22861150	2435.96	921.76	19.94	50.38	8.78	18.61	12.22	16.30	0.00	32.73	13.43	10.31	721.38	15.89	363.10	0.00	1517.53	717.67	2.12	14058	5942	0	0.00	25942	10	10	8794	10	3690	26193098.39	879.39	369.00
0.1	0.1	50000	100000	20000	104857600	104857600	100000.0	0.3	10	22141238	2413.93	1007.32	26.39	54.73	13.50	20.92	12.43	17.50	0.00	30.71	15.65	14.30	779.32	19.10	373.56	0.00	1462.65	616.00	2.28	14269	5731	0	0.00	25731	10	10	9227	10	4424	31443751.19	922.70	442.39
0.1	0.1	50000	100000	20000	104857600	104857600	100000.0	0.35	11	21896431	2424.19	1202.23	27.44	60.06	14.21	23.02	14.67	18.60	0.00	32.09	16.97	14.81	954.88	21.18	376.55	0.00	1490.86	980.22	1.95	14373	5627	0	0.00	25627	11	11	10379	11	5669	36684231.27	943.54	515.36
0.1	0.1	50000	100000	20000	104857600	104857600	100000.0	0.4	12	21336067	2422.43	1439.89	30.93	68.81	17.48	26.92	14.13	22.36	0.00	32.17	19.39	18.04	1162.25	21.32	385.08	0.00	1476.05	1204.84	2.95	14545	5455	0	0.00	25455	12	12	11628	12	7061	41923090.00	969.00	588.41
0.1	0.1	50000	100000	20000	104857600	104857600	100000.0	0.45	14	20995237	2430.23	1808.57	35.66	78.47	15.76	29.94	18.92	23.58	0.00	37.67	22.00	19.56	1493.67	27.21	389.74	0.00	1473.59	1290.29	2.96	14634	5366	0	0.00	25366	14	14	13897	14	9258	47165580.00	992.64	661.28
0.1	0.1	50000	100000	20000	104857600	104857600	100000.0	0.5	16	20554521	2439.84	2206.99	36.12	81.54	16.82	27.29	19.24	28.26	0.00	37.09	20.37	16.25	1896.92	20.82	387.72	0.00	1482.54	1519.85	3.35	14775	5225	0	0.00	25225	16	16	16079	16	11761	52412301.00	1004.93	735.06
0.1	0.1	50000	100000	20000	104857600	104857600	100000.0	0.55	20	20548421	2526.44	3034.17	55.59	114.77	25.12	42.37	28.02	32.85	0.00	48.72	31.46	24.12	2582.52	39.28	390.33	0.00	1573.39	2576.18	3.46	14847	5153	0	0.00	25153	20	20	20501	20	16164	57651697.20	1025.04	808.20
0.1	0.1	50000	100000	20000	104857600	104857600	100000.0	0.6	25	20242796	2648.51	4068.28	65.78	140.59	31.72	54.39	33.09	40.60	0.00	53.30	39.38	37.37	3513.39	48.97	400.29	0.00	1668.01	3578.46	4.33	14956	5044	0	0.00	25044	25	25	26030	25	22026	62890448.64	1041.20	881.03
0.1	0.1	50000	100000	20000	104857600	104857600	100000.0	0.65	36	19744949	2902.57	6251.99	93.53	204.44	43.27	79.51	50.04	56.15	0.00	71.27	57.66	45.64	5465.45	71.42	408.87	0.00	1896.59	5380.98	5.77	15033	4967	0	0.00	24967	35	35	37371	35	33401	68136004.79	1067.74	954.31
0.1	0.1	50000	100000	20000	104857600	104857600	100000.0	0.7	72	19625978	3708.85	13260.96	187.79	404.98	88.82	151.26	90.10	104.15	0.00	122.02	113.42	73.91	11769.79	144.08	414.74	0.00	2592.10	10673.28	10.37	15120	4880	0	0.00	24880	71	71	76753	71	72928	73383148.39	1081.02	1027.15
0.1	0.1	50000	100000	20000	104857600	104857600	100000.0	0.75	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	50000	100000	20000	104857600	104857600	100000.0	0.8	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	50000	100000	20000	104857600	104857600	100000.0	0.85	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	50000	100000	20000	104857600	104857600	100000.0	0.9	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	50000	100000	20000	104857600	104857600	100000.0	0.95	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	50000	100000	20000	104857600	104857600	100000.0	1.0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	50000	100000	20000	115343360	115343360	100000.0	0.0	6	24721909	2446.59	152.60	14.13	31.86	6.76	12.90	7.81	11.26	0.00	26.53	9.23	8.06	11.76	11.38	338.20	0.00	1558.40	126.08	1.44	13393	6607	0	0.00	26607	6	6	5897	6	0	0.00	982.83	0.00
0.1	0.1	50000	100000	20000	115343360	115343360	100000.0	0.05	7	24608008	2485.09	393.32	12.56	31.57	5.65	11.24	7.91	12.36	0.00	25.86	9.17	6.27	260.41	7.05	348.42	0.00	1580.77	309.31	1.64	13486	6514	0	0.00	26514	7	7	6232	7	574	5753012.57	890.28	82.00
0.1	0.1	50000	100000	20000	115343360	115343360	100000.0	0.1	8	23979600	2479.25	631.58	20.54	44.42	8.80	17.61	8.85	14.87	0.00	28.42	12.43	11.75	444.84	15.04	353.32	0.00	1575.47	515.30	1.82	13656	6344	0	0.00	26344	8	8	7143	8	1306	11514543.00	892.87	163.25
0.1	0.1	50000	100000	20000	115343360	115343360	100000.0	0.15	9	23502028	2470.18	806.91	17.37	39.36	8.33	14.15	10.39	15.76	0.00	28.35	11.94	6.82	640.61	10.37	355.83	0.00	1555.02	728.56	2.17	13837	6163	0	0.00	26163	9	9	8003	9	2185	17273690.66	889.22	242.77
0.1	0.1	50000	100000	20000	115343360	115343360	100000.0	0.2	9	22482581	2403.01	905.68	25.89	52.50	13.01	19.15	12.85	14.51	0.00	29.76	14.58	13.69	687.56	18.68	367.94	0.00	1485.85	567.29	1.86	14096	5904	0	0.00	25904	9	9	8482	9	2916	23044178.66	942.44	324.00
0.1	0.1	50000	100000	20000	115343360	115343360	100000.0	0.25	9	22230640	2405.25	901.51	19.35	41.81	8.24	14.38	9.86	17.08	0.00	28.29	11.06	8.78	727.75	12.33	368.44	0.00	1471.05	786.64	2.19	14245	5755	0	0.00	25755	9	9	8660	9	3651	28815525.33	962.22	405.66
0.1	0.1	50000	100000	20000	115343360	115343360	100000.0	0.3	9	21661915	2374.36	998.09	23.27	49.95	9.88	17.81	10.67	15.40	0.00	29.72	13.14	12.22	796.73	17.38	373.97	0.00	1448.53	787.20	2.20	14434	5566	0	0.00	25566	9	9	9044	9	4385	34584632.00	1004.88	487.22
0.1	0.1	50000	100000	20000	115343360	115343360	100000.0	0.35	10	21356167	2370.21	1131.31	22.75	50.33	10.72	16.20	12.70	13.48	0.00	29.84	12.63	7.35	940.90	11.79	385.36	0.00	1416.20	683.14	2.52	14584	5416	0	0.00	25416	10	10	10433	10	5665	40358282.39	1043.29	566.50
0.1	0.1	50000	100000	20000	115343360	115343360	100000.0	0.4	10	20790392	2367.68	1282.91	27.19	58.80	12.94	21.54	12.84	17.37	0.00	28.70	15.62	13.96	1050.29	18.49	385.63	0.00	1393.16	646.98	2.21	14723	5277	0	0.00	25277	10	10	10721	10	6466	46119062.39	1072.09	646.60
0.1	0.1	50000	100000	20000	115343360	115343360	100000.0	0.45	12	20461009	2408.43	1689.85	31.43	68.26	15.05	26.14	15.72	21.93	0.00	34.80	19.02	17.01	1412.39	26.88	393.55	0.00	1434.05	1270.86	2.79	14838	5162	0	0.00	25162	12	12	13050	12	8722	51884482.00	1087.50	726.83
0.1	0.1	50000	100000	20000	115343360	115343360	100000.0	0.5	14	20162628	2415.54	2142.00	38.95	78.94	18.19	31.27	18.27	24.72	0.00	36.93	22.60	20.43	1817.34	31.04	399.83	0.00	1444.13	1528.90	2.80	14946	5054	0	0.00	25054	14	14	15496	14	11311	57641979.42	1106.85	807.92
0.1	0.1	50000	100000	20000	115343360	115343360	100000.0	0.55	16	19702621	2462.54	2609.96	37.84	82.89	18.78	33.16	22.78	23.52	0.00	38.92	24.36	20.24	2271.19	30.02	405.33	0.00	1477.15	2120.38	3.66	15048	4952	0	0.00	24952	16	16	18113	16	14204	63412471.50	1132.06	887.75
0.1	0.1	50000	100000	20000	115343360	115343360	100000.0	0.6	21	19709339	2559.20	3688.81	50.67	115.03	23.86	42.13	26.42	35.91	0.00	48.42	31.54	25.31	3244.42	40.19	407.39	0.00	1581.02	3157.55	3.68	15130	4870	0	0.00	24870	21	21	24159	21	20356	69184334.85	1150.42	969.33
0.1	0.1	50000	100000	20000	115343360	115343360	100000.0	0.65	29	19342124	2771.34	5493.23	76.57	167.67	34.66	65.57	38.21	49.90	0.00	64.01	46.63	41.64	4837.52	58.30	416.17	0.00	1742.30	4160.42	5.29	15221	4779	0	0.00	24779	28	28	33014	28	29375	74955498.85	1179.07	1049.10
0.1	0.1	50000	100000	20000	115343360	115343360	100000.0	0.7	54	19004895	3326.29	10729.44	134.12	291.43	57.91	100.15	70.80	71.04	0.00	99.83	78.54	56.32	9663.35	100.83	417.47	0.00	2295.37	9356.39	9.68	15287	4713	0	0.00	24713	53	53	63428	53	59853	80721664.30	1196.75	1129.30
0.1	0.1	50000	100000	20000	115343360	115343360	100000.0	0.75	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	50000	100000	20000	115343360	115343360	100000.0	0.8	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	50000	100000	20000	115343360	115343360	100000.0	0.85	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	50000	100000	20000	115343360	115343360	100000.0	0.9	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	50000	100000	20000	115343360	115343360	100000.0	0.95	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	50000	100000	20000	115343360	115343360	100000.0	1.0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	100000	200000	20000	104857600	104857600	100000.0	0.0	16	54052407	14390.25	404.69	36.74	86.17	17.11	37.16	20.24	28.56	0.00	70.20	26.88	22.34	23.30	28.89	563.80	0.00	13123.59	404.68	1.73	11735	8265	0	0.00	28265	16	16	8155	16	0	0.00	509.68	0.00
0.1	0.1	100000	200000	20000	104857600	104857600	100000.0	0.05	21	54671929	14762.26	1450.14	57.50	118.98	25.33	48.41	27.96	36.44	0.00	78.15	35.70	32.88	939.47	40.48	571.49	0.00	13444.56	1273.23	2.43	11640	8360	0	0.00	28360	21	21	8937	21	775	5204564.57	425.57	36.90
0.1	0.1	100000	200000	20000	104857600	104857600	100000.0	0.1	22	53104882	14306.65	1753.82	50.83	120.04	25.69	46.28	30.27	39.34	0.00	76.17	33.65	28.35	1253.55	37.88	575.95	0.00	12994.43	1568.99	3.02	11910	8090	0	0.00	28090	22	22	9447	22	1617	10439589.81	429.40	73.50
0.1	0.1	100000	200000	20000	104857600	104857600	100000.0	0.15	22	51387006	13854.03	1851.75	60.58	128.09	29.87	48.91	27.89	38.77	0.00	76.48	34.97	31.35	1319.88	44.07	590.54	0.00	12533.30	1629.43	2.56	12203	7797	0	0.00	27797	22	22	9936	22	2426	15689184.00	451.63	110.27
0.1	0.1	100000	200000	20000	104857600	104857600	100000.0	0.2	22	49902852	13607.57	1959.25	60.55	129.64	27.02	52.11	30.11	40.67	0.00	78.72	36.79	28.67	1418.62	46.94	612.13	0.00	12258.75	1621.51	3.36	12442	7558	0	0.00	27558	22	22	10437	22	3247	20939467.63	474.40	147.59
0.1	0.1	100000	200000	20000	104857600	104857600	100000.0	0.25	24	48771670	13249.33	2278.76	55.80	119.56	26.24	44.35	30.05	42.68	0.00	70.74	32.47	24.54	1790.43	31.11	615.35	0.00	11949.36	1985.03	3.36	12613	7387	0	0.00	27387	24	24	11552	24	4421	26174767.00	481.33	184.20
0.1	0.1	100000	200000	20000	104857600	104857600	100000.0	0.3	26	47883973	13172.65	2832.37	75.23	151.28	32.41	59.59	33.88	51.43	0.00	84.15	43.04	37.24	2195.70	55.63	632.04	0.00	11782.91	2492.03	3.87	12800	7200	0	0.00	27200	26	26	12691	26	5736	31404905.53	488.11	220.61
0.1	0.1	100000	200000	20000	104857600	104857600	100000.0	0.35	26	46731663	12853.31	2966.17	74.28	154.14	36.01	58.48	35.86	43.92	0.00	81.44	43.79	37.88	2332.90	48.10	642.53	0.00	11490.88	2586.41	3.47	12995	7005	0	0.00	27005	26	26	13250	26	6712	36667346.76	509.61	258.15
0.1	0.1	100000	200000	20000	104857600	104857600	100000.0	0.4	28	45908376	12666.68	3276.48	66.25	134.12	29.41	52.47	36.78	44.33	0.00	80.74	41.04	29.28	2708.20	43.87	649.93	0.00	11326.81	3045.00	3.82	13098	6902	0	0.00	26902	28	28	14714	28	8253	41904661.71	525.50	294.75
0.1	0.1	100000	200000	20000	104857600	104857600	100000.0	0.45	31	45180857	12637.57	4037.41	83.99	180.56	42.29	69.43	38.47	60.14	0.00	86.33	51.26	46.50	3300.70	69.04	662.43	0.00	11278.09	4037.74	4.60	13236	6764	0	0.00	26764	31	31	16601	31	10284	47150806.45	535.51	331.74
0.1	0.1	100000	200000	20000	104857600	104857600	100000.0	0.5	36	44356226	12563.35	4991.33	89.29	191.81	37.94	72.15	50.26	55.37	0.00	89.40	53.61	34.53	4244.90	64.76	669.21	0.00	11192.14	4572.04	4.91	13334	6666	0	0.00	26666	36	36	19415	36	13254	52385415.33	539.30	368.16
0.1	0.1	100000	200000	20000	104857600	104857600	100000.0	0.55	45	44290559	12606.39	6866.11	116.40	248.76	52.78	97.96	62.32	75.16	0.00	106.59	70.90	58.84	5872.05	87.71	669.63	0.00	11218.82	6256.59	5.92	13416	6584	0	0.00	26584	45	45	24326	45	18223	57627310.93	540.57	404.95
0.1	0.1	100000	200000	20000	104857600	104857600	100000.0	0.6	57	43700388	12781.16	9405.32	158.56	340.79	71.83	130.79	73.74	102.70	0.00	125.95	94.34	79.56	8081.98	120.17	675.94	0.00	11327.48	8255.51	6.38	13514	6486	0	0.00	26486	57	57	31127	57	25168	62873156.21	546.08	441.54
0.1	0.1	100000	200000	20000	104857600	104857600	100000.0	0.65	81	42998305	13265.55	14288.33	229.53	470.32	104.32	186.86	104.98	150.39	0.00	169.39	135.91	120.06	12416.56	168.08	681.61	0.00	11821.63	13583.45	9.40	13589	6411	0	0.00	26411	81	81	44601	81	38735	68121264.29	550.62	478.20
0.1	0.1	100000	200000	20000	104857600	104857600	100000.0	0.7	149	42584694	14725.39	27947.19	413.60	864.98	184.78	333.10	203.79	239.27	0.00	281.90	244.88	204.34	24606.70	300.13	712.07	0.00	13197.13	26449.34	15.04	13700	6300	0	0.00	26300	148	148	81975	148	76216	73362618.48	553.88	514.97
0.1	0.1	100000	200000	20000	104857600	104857600	100000.0	0.75	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	100000	200000	20000	104857600	104857600	100000.0	0.8	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	100000	200000	20000	104857600	104857600	100000.0	0.85	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	100000	200000	20000	104857600	104857600	100000.0	0.9	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	100000	200000	20000	104857600	104857600	100000.0	0.95	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	100000	200000	20000	104857600	104857600	100000.0	1.0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	100000	200000	20000	115343360	115343360	100000.0	0.0	14	52123490	13892.51	360.72	33.77	76.66	14.59	30.80	17.27	24.81	0.00	67.85	21.44	19.57	21.35	24.72	579.92	0.00	12628.46	335.37	1.55	12018	7982	0	0.00	27982	14	14	7928	14	0	0.00	566.28	0.00
0.1	0.1	100000	200000	20000	115343360	115343360	100000.0	0.05	18	53177434	14280.03	1377.73	45.98	102.89	22.14	39.73	23.72	32.36	0.00	72.18	28.66	24.84	941.27	37.30	586.38	0.00	12942.11	1105.19	2.63	11911	8089	0	0.00	28089	18	18	8311	18	731	5725096.00	461.72	40.61
0.1	0.1	100000	200000	20000	115343360	115343360	100000.0	0.1	19	51332983	13897.87	1615.40	52.41	109.58	21.55	40.68	23.16	32.97	0.00	75.01	29.91	27.31	1157.53	38.95	601.36	0.00	12583.52	1508.35	2.51	12189	7811	0	0.00	27811	19	19	9037	19	1539	11491674.94	475.63	81.00
0.1	0.1	100000	200000	20000	115343360	115343360	100000.0	0.15	19	49862941	13531.29	1700.10	50.08	107.20	22.57	43.06	23.27	35.94	0.00	72.85	30.76	27.79	1238.80	35.53	614.71	0.00	12179.47	1406.22	3.17	12456	7544	0	0.00	27544	19	19	9609	19	2327	17265913.26	505.73	122.47
0.1	0.1	100000	200000	20000	115343360	115343360	100000.0	0.2	21	48838497	13250.02	2182.57	55.11	119.86	26.62	48.20	27.92	37.65	0.00	76.04	34.84	31.50	1674.15	44.47	613.45	0.00	11931.53	1831.68	3.35	12613	7387	0	0.00	27387	21	21	10632	21	3407	23017098.28	506.28	162.23
0.1	0.1	100000	200000	20000	115343360	115343360	100000.0	0.25	22	47647130	12978.98	2398.19	49.59	115.33	22.99	44.13	31.12	32.32	0.00	75.73	32.22	25.61	1922.69	38.05	623.56	0.00	11640.58	2117.19	3.23	12809	7191	0	0.00	27191	22	22	11408	22	4457	28784930.18	518.54	202.59
0.1	0.1	100000	200000	20000	115343360	115343360	100000.0	0.3	22	46478789	12714.39	2574.44	61.06	128.93	26.93	48.47	30.25	39.98	0.00	77.32	35.99	27.66	2041.98	43.72	636.98	0.00	11386.12	2574.47	3.60	13014	6986	0	0.00	26986	22	22	11963	22	5341	34556174.18	543.77	242.77
0.1	0.1	100000	200000	20000	115343360	115343360	100000.0	0.35	23	45558247	12559.15	2847.31	62.77	132.60	28.88	50.77	31.42	35.57	0.00	79.24	37.92	33.13	2297.07	49.96	654.26	0.00	11176.27	2471.96	3.10	13178	6822	0	0.00	26822	23	23	12960	23	6537	40333687.30	563.47	284.21
0.1	0.1	100000	200000	20000	115343360	115343360	100000.0	0.4	25	44528355	12320.34	3245.28	63.27	137.27	28.03	49.00	33.40	40.06	0.00	77.58	35.57	28.42	2699.09	42.83	652.99	0.00	11000.00	3119.70	3.70	13293	6707	0	0.00	26707	25	25	14459	25	8096	46097068.79	578.36	323.83
0.1	0.1	100000	200000	20000	115343360	115343360	100000.0	0.45	27	43913218	12177.32	3797.88	73.94	159.65	31.86	61.15	37.23	44.28	0.00	77.98	44.93	37.11	3159.68	55.69	663.86	0.00	10809.77	3519.05	3.73	13451	6549	0	0.00	26549	27	27	16012	27	9839	51869929.77	593.03	364.40
0.1	0.1	100000	200000	20000	115343360	115343360	100000.0	0.5	31	43488715	12130.52	4700.49	75.72	159.86	35.29	59.84	37.52	54.56	0.00	83.05	45.56	36.61	4049.33	52.44	672.05	0.00	10771.26	4259.80	4.74	13537	6463	0	0.00	26463	31	31	18421	31	12553	57621872.51	594.22	404.93
0.1	0.1	100000	200000	20000	115343360	115343360	100000.0	0.55	38	42821724	12158.33	6267.52	95.13	205.46	43.61	77.06	48.16	64.20	0.00	95.35	59.58	48.70	5445.65	71.97	678.73	0.00	10790.92	5938.03	5.53	13638	6362	0	0.00	26362	38	38	22816	38	16931	63401010.31	600.42	445.55
0.1	0.1	100000	200000	20000	115343360	115343360	100000.0	0.6	48	42187449	12311.08	8550.97	127.84	277.79	59.77	106.59	66.69	80.32	0.00	114.45	77.95	64.62	7457.69	100.88	687.96	0.00	10917.70	7838.50	6.47	13723	6277	0	0.00	26277	48	48	29088	48	23306	69166115.00	606.00	485.54
0.1	0.1	100000	200000	20000	115343360	115343360	100000.0	0.65	67	41554092	12611.51	12793.11	180.11	379.63	83.20	146.47	85.93	116.60	0.00	145.60	107.20	92.44	11296.17	140.04	695.50	0.00	11226.27	12225.11	8.13	13839	6161	0	0.00	26161	67	67	40848	67	35235	74927237.73	609.67	525.89
0.1	0.1	100000	200000	20000	115343360	115343360	100000.0	0.7	114	41106257	13782.65	23238.70	315.05	658.82	140.50	256.05	161.82	180.67	0.00	217.84	183.68	155.06	20692.01	240.27	716.29	0.00	12296.42	21400.16	13.46	13915	6085	0	0.00	26085	113	113	69454	113	63978	80702117.94	614.63	566.17
0.1	0.1	100000	200000	20000	115343360	115343360	100000.0	0.75	498	40657204	23255.56	107055.36	1295.76	2731.20	594.60	1037.72	596.43	712.24	0.00	850.50	789.79	544.54	96839.89	975.50	769.80	211.75	21495.52	102327.41	53.45	13999	6001	0	0.00	26001	495	495	305629	495	300236	86463455.27	617.43	606.53
0.1	0.1	100000	200000	20000	115343360	115343360	100000.0	0.8	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	100000	200000	20000	115343360	115343360	100000.0	0.85	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	100000	200000	20000	115343360	115343360	100000.0	0.9	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	100000	200000	20000	115343360	115343360	100000.0	0.95	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0.1	100000	200000	20000	115343360	115343360	100000.0	1.0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0

